Riemannian Gradient Descent for Low-Rank Architectures

We explore Riemannian optimization techniques for rank-factored matrix parameters, targeting contemporary deep learning applications. We examine ten points in the algorithm design space: two geometries for rank-$r$ matrices, three geometries for rank-$r$ partial isometries, and block-matrix variants of these five, where factors are shared across block-rows and block-columns. We apply our methods to the multihead attention parameters in small language models. After tuning learning rates, our methods do not conclusively outperform an AdamW baseline. Our implementations are available online.

==> data/gqa_train.csv <==
step,adamw,fixed_embedded,fixed_quotient,partial_embedded,partial_quotient,partial_canonical
0,11.51097551981608,11.51097551981608,11.51097551981608,11.51097551981608,11.51097551981608,11.51097551981608
20,7.913639068603516,8.26644515991211,8.087354024251303,8.237020174662272,8.128923098246256,8.158336639404297
40,7.667098204294841,7.786890506744385,7.7773063977559405,7.789514064788818,7.819709142049153,7.769458452860515
60,7.591333707173665,7.7134025891621905,7.668962796529134,7.691074689229329,7.69748051961263,7.682810624440511
80,7.303736527760823,7.365232944488525,7.354515711466472,7.3629404703776045,7.355112393697103,7.360413392384847
100,7.638158480326335,7.717547416687012,7.672771612803142,7.702984968821208,7.6772356033325195,7.691616535186768
120,6.908707618713379,6.9297261238098145,6.932812531789144,6.945331573486328,6.945055325826009,6.928793748219808
140,6.642129421234131,6.603840192159017,6.6084089279174805,6.6325907707214355,6.620056629180908,6.618205706278483
160,6.9284078280131025,6.974306424458821,6.968814055124919,6.966624577840169,6.97076940536499,6.9732316335042315
180,7.576773802439372,7.53174622853597,7.619986852010091,7.568716526031494,7.581402937571208,7.576682090759277
200,7.691170851389567,7.707997798919678,7.6979851722717285,7.696679592132568,7.719788392384847,7.6985650062561035
220,6.610056241353353,6.658603668212891,6.6594193776448565,6.654243151346843,6.670650482177734,6.652909596761067
240,6.682216803232829,6.668331305185954,6.666519482930501,6.680741151173909,6.669879754384358,6.671206633249919
260,6.18429692586263,6.20677375793457,6.201634248097737,6.194960594177246,6.207691510518392,6.198238849639893
280,6.837533156077067,6.835771878560384,6.836031277974446,6.8311513264973955,6.831317742665608,6.832381725311279
300,6.956507682800293,6.949549516042073,6.954508304595947,6.975180308024089,6.961921850840251,6.959564050038655
320,6.214959462483724,6.230555693308513,6.22807772954305,6.240092754364014,6.2223741213480634,6.234475135803223
340,6.593083222707112,6.604453404744466,6.600183645884196,6.5939262708028155,6.588797887166341,6.6019816398620605
360,6.587158203125,6.585627714792888,6.6011708577473955,6.607888539632161,6.596700827280681,6.609437942504883
380,7.220824082692464,7.213150819142659,7.209248860677083,7.2128190994262695,7.20759391784668,7.206126848856608
400,6.535298029581706,6.548099994659424,6.540032386779785,6.539807955423991,6.538153171539307,6.542933622996013
420,6.65945037206014,6.670192877451579,6.698716640472412,6.6922837893168134,6.68573013941447,6.706300735473633
440,6.677645365397136,6.6728213628133135,6.670005639394124,6.6757857004801435,6.662744363149007,6.664508660634358
460,6.5136825243632,6.517559846242269,6.525177160898845,6.5230819384257,6.520656903584798,6.529281934102376
480,6.346558094024658,6.36660114924113,6.358656724294026,6.367054621378581,6.380847930908203,6.3524885177612305
500,6.567663828531901,6.570426146189372,6.578919410705566,6.579679807027181,6.582387129465739,6.564447402954102
520,6.173999786376953,6.172591050465901,6.176491737365723,6.1793867746988935,6.170422236124675,6.17178201675415
540,6.409603913625081,6.431202570597331,6.426321188608806,6.442689100901286,6.4238535563151045,6.429942448933919
560,6.673360824584961,6.671412944793701,6.693634510040283,6.700253963470459,6.69193967183431,6.680663585662842
580,6.699327150980632,6.692268053690593,6.696697235107422,6.70466677347819,6.709693431854248,6.7047684987386065
600,6.4595669110616045,6.475406805674235,6.460011641184489,6.460566997528076,6.464730103810628,6.469049612681071
620,7.181377251942952,7.156655788421631,7.170763651529948,7.160763104756673,7.171354452768962,7.1827545166015625
640,6.38897705078125,6.401780764261882,6.396483262379964,6.407522678375244,6.40603240331014,6.417118867238362
660,6.208606402079265,6.234955628712972,6.219379425048828,6.234723091125488,6.2291789054870605,6.230072180430095
680,6.732877731323242,6.748570442199707,6.729987780253093,6.737415631612142,6.748455206553142,6.737050533294678
700,6.105953852335612,6.081415176391602,6.09505033493042,6.119150320688884,6.091508547465007,6.112490336100261
720,6.210401852925618,6.209514617919922,6.208733876546224,6.203678925832112,6.2097404797871905,6.19737974802653
740,6.4853847821553545,6.502236048380534,6.497941811879476,6.4999087651570635,6.490954240163167,6.500885804494222
760,6.33538293838501,6.307319005330403,6.313204129536946,6.323427200317383,6.331140359242757,6.3217794100443525
780,6.111028512318929,6.094598929087321,6.093858400980632,6.087771733601888,6.097341537475586,6.090020338694255
800,6.46768045425415,6.420601685841878,6.419365247090657,6.427653153737386,6.410882631937663,6.42603874206543
820,6.2444868087768555,6.244002819061279,6.270882288614909,6.2410939534505205,6.221725940704346,6.261242071787517
840,6.487591584523519,6.4673590660095215,6.470077832539876,6.465518474578857,6.470014890034993,6.47687562306722
860,6.200018246968587,6.137426535288493,6.13452164332072,6.14409065246582,6.143865585327148,6.145395437876384
880,5.997044722239177,6.004098097483317,6.0023579597473145,6.001376469930013,6.006710052490234,6.011401971181233
900,6.663572311401367,6.61952559153239,6.629862944285075,6.625669956207275,6.618422985076904,6.634920756022136
920,6.436240037282308,6.418062210083008,6.410452524820964,6.423205534617106,6.412570953369141,6.434783458709717
940,6.340189615885417,6.3015899658203125,6.312367916107178,6.321281909942627,6.310981750488281,6.335874080657959
960,6.577673435211182,6.585930506388347,6.576718171437581,6.593623161315918,6.569098790486653,6.578410625457764
980,6.352378050486247,6.360270341237386,6.336596171061198,6.357852776845296,6.365704695383708,6.348953564961751
1000,6.068240642547607,6.049055576324463,6.042507648468018,6.052280108133952,6.048469543457031,6.049777666727702
1020,5.74521271387736,5.735000292460124,5.732363224029541,5.753479957580566,5.754808743794759,5.7449517250061035
1040,6.142304420471191,6.133726437886556,6.15102481842041,6.139794985453288,6.142893314361572,6.133002599080403
1060,6.326720555623372,6.2784355481465655,6.2783708572387695,6.292417526245117,6.288890520731608,6.296687761942546
1080,6.144529660542806,6.127973556518555,6.124691645304362,6.122171878814697,6.138615608215332,6.125593185424805
1100,6.197944800059001,6.168928782145183,6.2305270830790205,6.180557409922282,6.1655592918396,6.2065779368082685
1120,6.568684260050456,6.521456718444824,6.533116499582927,6.495435078938802,6.533844788869222,6.548374176025391
1140,5.760247548421224,5.740169525146484,5.736896355946858,5.739014148712158,5.741926987965901,5.741870721181233
1160,6.482637246449788,6.452865282694499,6.461326599121094,6.46502701441447,6.446738560994466,6.464311122894287
1180,6.670711358388265,6.634090264638265,6.645453453063965,6.653022766113281,6.646454334259033,6.664975484212239
1200,6.362280368804932,6.303817272186279,6.299384593963623,6.305797576904297,6.3053615887959795,6.30762243270874
1220,6.029549280802409,6.082426865895589,6.085315863291423,6.077784538269043,6.085384209950765,6.076484680175781
1240,6.207226276397705,6.16859753926595,6.165697892506917,6.19066047668457,6.18291695912679,6.190173308054606
1260,6.264360586802165,6.219610850016276,6.206814606984456,6.215187708536784,6.233987967173259,6.234570503234863
1280,6.141862710316976,6.114168008168538,6.11624797185262,6.113841533660889,6.123121897379558,6.136225700378418
1300,6.0540211995442705,5.9952036539713545,6.016550858815511,6.021570682525635,6.023735523223877,6.030721505482991
1320,6.019603093465169,6.002447287241618,5.9959516525268555,6.0165635744730634,6.0132730801900225,6.006236553192139
1340,5.9766130447387695,5.966684023539226,5.969521363576253,5.984263261159261,5.972884178161621,5.968712488810222
1360,6.283208688100179,6.237656593322754,6.232217629750569,6.2274885177612305,6.223435719807942,6.242100874582927
1380,6.195106824239095,6.139541943868001,6.1440324783325195,6.153445402781169,6.148817380269368,6.140676975250244
1400,6.281448682149251,6.22977352142334,6.225098292032878,6.217561721801758,6.240514755249023,6.215803305308024
1420,6.230309009552002,6.1971761385599775,6.205422719319661,6.205926418304443,6.200974941253662,6.193226178487142
1440,6.12639061609904,6.1295803387959795,6.09574826558431,6.124299049377441,6.099451224009196,6.113615194956462
1460,6.3908060391743975,6.377731800079346,6.378592173258464,6.3849161465962725,6.373328685760498,6.381185849507649
1480,5.936995347340901,5.915033499399821,5.910118420918782,5.925803502400716,5.921805063883464,5.921908696492513
1500,6.488013903299968,6.431995232899983,6.418080806732178,6.422358512878418,6.4255445798238116,6.435047626495361
1520,6.182037989298503,6.142162799835205,6.148900508880615,6.155309359232585,6.145410537719727,6.152700901031494
1540,6.688502947489421,6.646459579467773,6.6346049308776855,6.6348574956258135,6.6441413561503095,6.649974981943767
1560,5.978106657663981,5.943734804789226,5.932354927062988,5.9505720138549805,5.94037659962972,5.949602921803792
1580,6.353800614674886,6.315829277038574,6.304291725158691,6.299827416737874,6.327146530151367,6.307749112447103
1600,5.9422257741292315,5.885849475860596,5.905665556589763,5.907250722249349,5.91818904876709,5.913451353708903
1620,6.172124862670898,6.124211152394612,6.123924255371094,6.136624654134114,6.137723604838054,6.129884719848633
1640,4.8543195724487305,4.824676354726155,4.840789318084717,4.82488489151001,4.8374965985616045,4.827398141225179
1660,6.284441312154134,6.243963082631429,6.247400283813477,6.267843405405681,6.2590508460998535,6.2699306805928545
1680,6.53160285949707,6.485697269439697,6.474718729654948,6.52001428604126,6.4992109934488935,6.497650146484375
1700,6.300973415374756,6.2657084465026855,6.24898894627889,6.264956156412761,6.273102760314941,6.2860846519470215
1720,6.348829587300618,6.291384696960449,6.29081376393636,6.304732163747151,6.309310436248779,6.3046332995096845
1740,6.006311734517415,5.989506562550862,5.965322812398274,5.973334630330403,5.97547181447347,5.985966523488362
1760,6.113148848215739,6.098843574523926,6.089534441630046,6.101981163024902,6.097521622975667,6.105114301045735
1780,5.973856290181478,5.931866963704427,5.919301191965739,5.924060344696045,5.920119444529216,5.9238589604695635
1800,6.077919801076253,6.052629629770915,6.04213825861613,6.051759084065755,6.052197615305583,6.05941104888916
1820,6.586998621622722,6.544156710306804,6.558435122172038,6.5672454833984375,6.563188076019287,6.5705281893412275
1840,5.976253668467204,5.926769097646077,5.9455820719401045,5.9529619216918945,5.949325084686279,5.951892058054606
1860,5.825487931569417,5.81037441889445,5.783554236094157,5.812775293986003,5.794615109761556,5.794679959615071
1880,6.5503285725911455,6.502439816792806,6.509749571482341,6.523788928985596,6.525495688120524,6.537623405456543
1900,5.704153060913086,5.665667533874512,5.672689755757649,5.6736985842386884,5.670427322387695,5.684928099314372
1920,6.089163144429524,6.063880284627278,6.0527424812316895,6.066864172617595,6.068787733713786,6.055437246958415
1940,6.133914311726888,6.127755165100098,6.110530853271484,6.124487400054932,6.131968021392822,6.14690097173055
1960,6.058767636617024,6.053836663564046,6.041673183441162,6.046191851298015,6.053592999776204,6.045849005381267
1980,6.2294966379801435,6.172842820485433,6.180779616038005,6.191317558288574,6.1860402425130205,6.189627011617024
2000,6.013607501983643,6.0509293874104815,6.0394032796223955,6.028053919474284,6.060604890187581,6.042328039805095
2020,6.346137682596843,6.30122168858846,6.286433696746826,6.311084588368733,6.324575106302897,6.3266754150390625
2040,6.014425595601399,5.9877134958903,5.971821149190267,5.9877058664957685,5.995126883188884,6.004997094472249
2060,5.987247467041016,5.971075693766276,5.962833245595296,5.97352393468221,5.965216954549153,5.9689256350199384
2080,5.967174371083577,5.992225646972656,5.941917101542155,5.965914249420166,5.9577555656433105,5.965837319691976
2100,5.799188454945882,5.762149175008138,5.763338565826416,5.78006108601888,5.759488423665364,5.774226665496826
2120,6.220610459645589,6.144096374511719,6.160780429840088,6.161101659138997,6.151841163635254,6.159360408782959
2140,6.112224102020264,6.04491392771403,6.040706793467204,6.053040186564128,6.047665913899739,6.0470344225565595
2160,5.996471881866455,5.947086811065674,5.964450200398763,5.966868241628011,5.969280083974202,5.95120890935262
2180,5.773254871368408,5.70994249979655,5.711315155029297,5.7238766352335615,5.743582566579183,5.721128781636556
2200,6.147983074188232,6.104945023854573,6.105940818786621,6.128583749135335,6.108173211415608,6.128525575002034
2220,6.119186560312907,6.077339331309001,6.077918529510498,6.109344005584717,6.115448951721191,6.125406265258789
2240,6.026519139607747,5.96367613474528,5.959665934244792,5.958621025085449,5.988196849822998,5.971378326416016
2260,6.010175863901774,5.980264981587728,5.970743338267009,5.985023498535156,5.976788361867269,5.980222225189209
2280,5.792745908101399,5.734641869862874,5.727621237436931,5.7502791086832685,5.753921349843343,5.74077304204305
2300,5.952498594919841,5.90344254175822,5.904616514841716,5.927598158518474,5.921892484029134,5.909918149312337
2320,6.1553365389506025,6.082561333974202,6.087238152821858,6.122236410776774,6.093262513478597,6.116579373677571
2340,5.998184363047282,6.008507092793782,5.999960263570149,6.005691687266032,6.00128714243571,6.028534730275472
2360,5.9109775225321455,5.8514706293741865,5.852969964345296,5.866365273793538,5.845404307047526,5.861948172251384
2380,5.944096088409424,5.901402473449707,5.896824995676677,5.91465425491333,5.927252451578776,5.910696983337402
2400,6.130742232004802,6.057812849680583,6.06154727935791,6.099327723185222,6.06386152903239,6.0840080579121905
2420,5.918841520945231,5.878230571746826,5.877264817555745,5.889295736948649,5.883634249369304,5.893360296885173
2440,5.776101907094319,5.6973293622334795,5.6773786544799805,5.706741650899251,5.702439308166504,5.6971109708150225
2460,5.772304058074951,5.726940790812175,5.714076042175293,5.732986768086751,5.736775557200114,5.75304381052653
2480,5.779407819112142,5.736114343007405,5.719523747762044,5.746246337890625,5.731451670328776,5.760853449503581
2500,5.815810839335124,5.789778868357341,5.786083380381267,5.806479771931966,5.799017588297526,5.8283077875773115
2520,5.411636511484782,5.339892069498698,5.358958085378011,5.36532719930013,5.367883364359538,5.364611943562825
2540,5.765374501546224,5.732911427815755,5.720259507497151,5.737689971923828,5.749796549479167,5.743227958679199
2560,6.242296059926351,6.217352231343587,6.219507535298665,6.255879561106364,6.229375680287679,6.241947174072266
2580,6.162808418273926,6.127090613047282,6.146409352620442,6.157479127248128,6.138349533081055,6.144672711690267
2600,6.0703193346659345,6.05606746673584,6.029772599538167,6.062910079956055,6.053298155466716,6.0673828125
2620,6.082339922587077,6.039285024007161,6.058181285858154,6.066916783650716,6.067322572072347,6.070133050282796
2640,5.861180146535237,5.812027931213379,5.810527165730794,5.8432464599609375,5.816120147705078,5.84660800298055
2660,6.144375801086426,6.087403615315755,6.097667058308919,6.108260631561279,6.118374347686768,6.128833611806233
2680,6.0749467213948565,6.042633215586345,6.032978534698486,6.046845277150472,6.0434220631917315,6.044267336527507
2700,6.4387251536051435,6.375608444213867,6.36336088180542,6.387059370676677,6.405214150746663,6.393712043762207
2720,6.037412325541179,5.9809872309366865,6.002614498138428,6.012962977091472,6.013695240020752,6.012225151062012
2740,5.942556699117024,5.876978874206543,5.880093574523926,5.909018039703369,5.8893968264261884,5.896242459615071
2760,5.587076663970947,5.5553520520528155,5.552655537923177,5.56928014755249,5.586066881815593,5.5736697514851885
2780,6.1753034591674805,6.170996983846028,6.182265758514404,6.203525225321452,6.185942490895589,6.197981675465901
2800,6.0799509684244795,6.0214823087056475,6.021630764007568,6.062684059143066,6.049170811971028,6.029077847798665
2820,5.930136362711589,5.895425001780192,5.884706815083821,5.906634012858073,5.916361172993978,5.921591122945149
2840,6.067132155100505,6.012952963511149,6.0199055671691895,6.053545157114665,6.030539035797119,6.028072039286296
2860,6.160036563873291,6.114938735961914,6.088131427764893,6.114576657613118,6.121840318044026,6.152792453765869
2880,5.735660394032796,5.675666173299153,5.688190301259358,5.717379887898763,5.7014266649882,5.715043544769287
2900,5.777136007944743,5.752543290456136,5.7482560475667315,5.790112177530925,5.779549916585286,5.79436715443929
2920,6.019762992858887,5.939473946889241,5.9334917068481445,5.97304630279541,5.964781443277995,5.952005704243978
2940,5.867621421813965,5.81741189956665,5.808295726776123,5.860206286112468,5.833985646565755,5.824828306833903
2960,5.853756586710612,5.799425443013509,5.790434996287028,5.815945307413737,5.801059246063232,5.825108051300049
2980,5.980384349822998,5.976503849029541,5.942764759063721,5.961356163024902,5.953996022542317,5.947652657826741
3000,6.178147792816162,6.131612618764241,6.1127621332804365,6.135384400685628,6.11375633875529,6.13439957300822
3020,6.1746846834818525,6.143586317698161,6.135596593221028,6.168830235799153,6.158212184906006,6.1526780128479
3040,5.707487424214681,5.644187768300374,5.641289234161377,5.657983779907227,5.677615165710449,5.6573166847229
3060,6.164836724599202,6.159046173095703,6.129092534383138,6.1765445073445635,6.153843243916829,6.194091796875
3080,5.72555685043335,5.716794490814209,5.708649794260661,5.730803489685059,5.713584740956624,5.717576503753662
3100,5.545337994893392,5.509952704111735,5.516667524973552,5.528185208638509,5.52042023340861,5.527338186899821
3120,5.822079022725423,5.795746644337972,5.780273914337158,5.821311950683594,5.809923807779948,5.826551596323649
3140,6.152353763580322,6.089370409647624,6.11136531829834,6.107852776845296,6.118978341420491,6.1283464431762695
3160,5.481252988179524,5.402740319569905,5.398695627848308,5.428591251373291,5.419726053873698,5.437636216481526
3180,5.585453510284424,5.612274964650472,5.630722522735596,5.613695780436198,5.651019891103108,5.619815190633138
3200,5.412769953409831,5.362571557362874,5.3790656725565595,5.39404837290446,5.388516267140706,5.3888923327128095
3220,5.663430690765381,5.632258256276448,5.636144320170085,5.660902659098308,5.640167713165283,5.665700912475586
3240,6.376850287119548,6.3392438888549805,6.261058966318767,6.296398957570394,6.278531710306804,6.347158908843994
3260,5.738976160685222,5.701447010040283,5.665767669677734,5.677727858225505,5.690972805023193,5.712892850240071
3280,5.646119117736816,5.596436341603597,5.57405153910319,5.601247469584147,5.592499891916911,5.611263275146484
3300,5.789196014404297,5.7355194091796875,5.7441864013671875,5.776443004608154,5.765121936798096,5.774255911509196
3320,5.824367046356201,5.777960459391276,5.793933709462483,5.802176634470622,5.809414068857829,5.806057612101237
3340,5.741877396901448,5.695236841837565,5.676544189453125,5.726844310760498,5.700142701466878,5.728669325510661
3360,6.663884162902832,6.629995346069336,6.615235010782878,6.640809535980225,6.659690856933594,6.645631790161133
3380,6.00851043065389,5.920725186665853,5.911940733591716,5.956109523773193,5.971659342447917,5.983358542124431
3400,5.899942080179851,5.841149806976318,5.832685629526774,5.83806848526001,5.849682013193767,5.8601945241292315
3420,6.043609619140625,6.0011092821757,5.986758391062419,6.04312006632487,6.008255322774251,6.043264230092366
3440,5.630947748819987,5.598287423451741,5.5760955810546875,5.6063737869262695,5.625072638193767,5.601102511088054
3460,6.055691242218018,6.01478910446167,6.002681891123454,6.039497375488281,6.050644874572754,6.046971480051677
3480,5.617688814798991,5.562125047047933,5.564423561096191,5.602965195973714,5.592233180999756,5.616528352101644
3500,5.956208864847819,5.931175708770752,5.932214895884196,5.944195906321208,5.9353562990824384,5.962924003601074
3520,6.085685729980469,6.0038078625996905,5.995076497395833,6.023409207661946,6.014503796895345,6.02812131245931
3540,6.094558874766032,6.073897997538249,6.086941719055176,6.122683048248291,6.1155422528584795,6.101908524831136
3560,5.635291576385498,5.589268684387207,5.608906110127767,5.608702659606934,5.6213375727335615,5.6160604159037275
3580,5.685496012369792,5.64914083480835,5.640905857086182,5.686135768890381,5.690544605255127,5.6668351491292315
3600,5.8290479977925616,5.7939198811848955,5.7837449709574384,5.822506109873454,5.819984753926595,5.83003298441569
3620,5.509991963704427,5.468893686930339,5.483363151550293,5.502986907958984,5.5087582270304365,5.517181237538655
3640,5.800607045491536,5.741864204406738,5.746471881866455,5.787619272867839,5.763278325398763,5.767481803894043
3660,5.865761915842692,5.838379859924316,5.822147210439046,6.15066130956014,5.86112642288208,5.872398217519124
3680,6.099928538004558,6.036638100941976,6.033927122751872,6.373866081237793,6.059946695963542,6.066778182983398
3700,5.548222382863362,5.482676823933919,5.438383420308431,5.6463729540507,5.506954034169515,5.49472697575887
3720,5.677539825439453,5.6488087972005205,5.6415402094523115,5.772497018178304,5.665227095286052,5.677851835886638
3740,5.914155165354411,5.840749263763428,5.84021790822347,5.966075420379639,5.876285552978516,5.895285765329997
3760,5.402993361155192,5.328951994578044,5.32541020711263,5.490113735198975,5.368688424428304,5.397411982218425
3780,5.770433108011882,5.7589921951293945,5.750993251800537,5.850650469462077,5.7701735496521,5.762867132822673
3800,6.196402390797933,6.142368157704671,6.126789887746175,6.240986029307048,6.143848896026611,6.160164038340251
3820,5.934804439544678,5.898405075073242,5.906124591827393,6.004111131032308,5.927401065826416,5.938265959421794
3840,5.910369873046875,5.88154951731364,5.871035734812419,5.944856325785319,5.865177313486735,5.911602179209392
3860,6.111372947692871,6.085209369659424,6.084794203440349,6.13913361231486,6.086251894632976,6.099260330200195
3880,5.906796773274739,5.854309876759847,5.85424280166626,5.917927583058675,5.886279741923015,5.896280606587728
3900,5.612602074940999,5.570154031117757,5.548072179158528,5.636646429697673,5.585259119669597,5.601077397664388
3920,5.812776565551758,5.771424611409505,5.770435174306233,5.825246969858806,5.801489035288493,5.798113187154134
3940,5.498030185699463,5.4591546058654785,5.46853494644165,5.529938379923503,5.513275146484375,5.503367265065511
3960,5.579655011494954,5.522618770599365,5.51695982615153,5.599431991577148,5.562514781951904,5.55704387029012
3980,5.330483436584473,5.301136334737142,5.302244981129964,5.3785786628723145,5.350359757741292,5.3441511789957685
4000,5.941275119781494,5.8620452880859375,5.887477556864421,5.9637322425842285,5.9191203117370605,5.8999128341674805
4020,5.792552789052327,5.74254035949707,5.779679139455159,5.8211625417073565,5.777714570363362,5.791987578074138
4040,5.625356833140056,5.548015276590983,5.587978521982829,5.625556945800781,5.591220378875732,5.604918162027995
4060,5.5273661613464355,5.484464009602864,5.480988661448161,5.558359146118164,5.518630822499593,5.532580534617106
4080,6.0074130694071455,5.9663801193237305,5.972194989522298,6.065949440002441,6.003146807352702,6.043940385182698
4100,5.6771345138549805,5.646867275238037,5.630760192871094,5.715285460154216,5.655597845713298,5.6796518961588545
4120,5.522712389628093,5.506858507792155,5.504990895589192,5.55607811609904,5.540238221486409,5.537652969360352
4140,5.711007436116536,5.669793764750163,5.657112916310628,5.733714580535889,5.705190022786458,5.724329471588135
4160,6.534892241160075,6.544749101003011,6.558137575785319,6.625430742899577,6.5522685050964355,6.576284090677897
4180,5.627352396647136,5.621037006378174,5.618765830993652,5.675837675730388,5.62564484278361,5.64581282933553
4200,5.781164646148682,5.75716511408488,5.7752102216084795,5.8505120277404785,5.809304396311442,5.811114152272542
4220,5.772129853566487,5.745980739593506,5.7607293128967285,5.8172939618428545,5.7661027908325195,5.782375017801921
4240,5.729052384694417,5.6669996579488116,5.686062812805176,5.763460795084636,5.717228730519612,5.740600109100342
4260,5.766306559244792,5.727438767751058,5.717519919077556,5.799839973449707,5.740515073140462,5.756144046783447
4280,6.2895026206970215,6.239694754282634,6.2632155418396,6.313799540201823,6.291582107543945,6.3016587893168134
4300,6.4755784670511884,6.441718737284343,6.449522336324056,6.509482224782308,6.478715419769287,6.499022801717122
4320,5.739805539449056,5.714216391245524,5.712056795756022,5.764339447021484,5.724460283915202,5.734753608703613
4340,5.542498747507731,5.514115492502849,5.491637070973714,5.567444801330566,5.547992547353108,5.535374005635579
4360,6.003577868143718,5.979147911071777,5.968425909678142,6.019392808278401,5.9949517250061035,6.0139139493306475
4380,5.451093037923177,5.410689830780029,5.409002463022868,5.477276007334392,5.44618288675944,5.4707159996032715
4400,5.829813162485759,5.801541169484456,5.797502040863037,5.844354470570882,5.858707269032796,5.823929786682129
4420,6.0523301760355634,6.010250091552734,6.015397389729817,6.080752849578857,6.070728937784831,6.054685115814209
4440,5.629833857218425,5.5835221608479815,5.601406415303548,5.653101126352946,5.654563109079997,5.648486614227295
4460,5.463622093200684,5.438608487447103,5.423844814300537,5.486514409383138,5.44821834564209,5.461648623148601
4480,5.555084387461345,5.516681989034017,5.51717472076416,5.585135777791341,5.573837439219157,5.541379292805989
4500,6.226050853729248,6.155503114064534,6.149828910827637,6.235575993855794,6.20783535639445,6.192742665608724
4520,5.53552770614624,5.483972549438477,5.508078257242839,5.541293144226074,5.53998597462972,5.534413814544678
4540,6.023975849151611,5.9769487380981445,5.967436790466309,6.040404637654622,6.029258569081624,6.0085342725118
4560,5.616488615671794,5.601542631785075,5.600848356882731,5.652480443318685,5.6331586837768555,5.650099913279216
4580,5.533240795135498,5.506032148996989,5.489487965901692,5.534429391225179,5.535741488138835,5.535732587178548
4600,5.853422482808431,5.7832309405008955,5.791534264882405,5.84321403503418,5.841869354248047,5.836254278818767
4620,5.731508255004883,5.677608172098796,5.673595905303955,5.73404057820638,5.674109141031901,5.690719922383626
4640,5.684304237365723,5.643400192260742,5.661629994710286,5.7149990399678545,5.678356965382894,5.7434007326761884
4660,6.062282880147298,6.023015181223552,6.0182426770528155,6.073418776194255,6.052573998769124,6.062025229136149
4680,5.816282749176025,5.790203253428142,5.751794179280599,5.868585268656413,5.774051984151204,5.798364003499349
4700,5.5589016278584795,5.529704888661702,5.515766620635986,5.945286750793457,5.548198223114014,5.559078375498454
4720,5.697919686635335,5.661756833394368,5.648029486338298,5.924699465433757,5.710532188415527,5.707508087158203
4740,5.86075496673584,5.835286458333333,5.824196815490723,6.051798025767009,5.871148904164632,5.861576239267985
4760,5.830311934153239,5.776782194773356,5.778098106384277,5.923460165659587,5.794748465220134,5.812877019246419
4780,5.761499563852946,5.7534224192301435,5.738239606221517,5.84097941716512,5.776495138804118,5.778353055318196
4800,5.649651209513347,5.637751738230388,5.644628683725993,5.794231573740642,5.672262509663899,5.675815264383952
4820,5.462764422098796,5.422849814097087,5.441799481709798,5.522928396860759,5.466515064239502,5.462627092997233
4840,5.514143784840901,5.464765230814616,5.4477362632751465,5.5633463859558105,5.482905864715576,5.472987651824951
4860,5.942213217417399,5.8977131843566895,5.893836975097656,6.039775530497233,5.939977804819743,5.957646210988362
4880,6.242918491363525,6.249900182088216,6.226144631703694,6.305549144744873,6.258307774861653,6.261136372884114
4900,5.887125651041667,5.833549340565999,5.888877232869466,5.956013520558675,5.890039126078288,5.882271448771159
4920,5.874201774597168,5.845988909403483,5.8351545333862305,5.906739393870036,5.867040157318115,5.862064361572266
4940,5.519460042317708,5.453312238057454,5.457024733225505,5.556728680928548,5.484219074249268,5.503188769022624
4960,5.346936543782552,5.292074998219808,5.310108502705892,5.396340847015381,5.359775384267171,5.341024716695149
4980,5.549739996592204,5.497060139973958,5.5015153884887695,5.668407440185547,5.552304744720459,5.545486768086751
5000,5.097139835357666,5.082644462585449,5.072041193644206,5.163374582926433,5.092862764994304,5.0867377916971845
5020,5.532463709513347,5.525941212972005,5.4961293538411455,5.623008092244466,5.535637855529785,5.528682708740234
5040,5.9039076169331866,5.876681486765544,5.8690996170043945,5.960039297739665,5.888685862223308,5.887304147084554
5060,6.050573031107585,6.023782571156819,5.993925412495931,6.068099498748779,6.0417453447977705,6.06487512588501
5080,5.568215847015381,5.466685612996419,5.4675618807474775,5.571645418802897,5.563416322072347,5.549890677134196
5100,6.233900547027588,5.302107016245524,5.313043753306071,5.436289469401042,5.352993170420329,5.362012068430583
5120,6.5233384768168134,5.609458287556966,5.603490511576335,5.699676354726155,5.6585079828898115,5.660196940104167
5140,5.897807916005452,5.520670572916667,5.512090682983398,5.61956803003947,5.554246107737224,5.5566534996032715
5160,6.764911969502767,6.537712574005127,6.545051256815593,6.6131289800008135,6.5877143541971845,6.569462140401204
5180,6.339071750640869,6.166745185852051,6.154647509256999,6.281132221221924,6.195809364318848,6.197037220001221
5200,5.561221758524577,5.377481937408447,5.3731716473897295,5.469075361887614,5.436007022857666,5.418025493621826
5220,5.7702921231587725,5.62770954767863,5.613607883453369,5.686169465382894,5.65710465113322,5.657036940256755
5240,6.188546339670817,6.023875713348389,6.017533143361409,6.117410659790039,6.065868536631267,6.068672339121501
5260,5.501866976420085,5.314788818359375,5.318240324656169,5.492448806762695,5.354551792144775,5.354592164357503
5280,5.659776051839192,5.433658123016357,5.425471782684326,5.628524621327718,5.4835076332092285,5.47809378306071
5300,5.520766417185466,5.385326226552327,5.378821690877278,5.451078732808431,5.428040186564128,5.420053958892822
5320,5.509077072143555,5.371245543162028,5.340184211730957,5.446308771769206,5.4264852205912275,5.375402927398682
5340,5.8062872886657715,5.691657066345215,5.6807355880737305,5.785132090250651,5.725557804107666,5.727089722951253
5360,6.040485382080078,5.950541973114014,5.917811234792073,6.015378952026367,5.970120906829834,5.949863274892171
5380,5.777273654937744,5.649779478708903,5.626686096191406,5.745160420735677,5.691972891489665,5.6943122545878095
5400,6.374253908793132,6.207787036895752,6.1403177579243975,6.233425140380859,6.192172209421794,6.181690375010173
5420,5.76821756362915,5.643537203470866,5.64339542388916,5.70387331644694,5.680479208628337,5.677105744679769
5440,6.029193083445231,5.890112082163493,5.8717466990153,5.9825412432352705,5.911298751831055,5.940412680308024
5460,6.047134081522624,5.943747838338216,5.919051329294841,5.992070357004802,5.965043385823567,5.951173623402913
5480,5.422972202301025,5.248243649800618,5.238015015920003,5.319105784098308,5.305098533630371,5.285025596618652
5500,5.775835196177165,5.615335305531819,5.594356695810954,5.701142311096191,5.640578587849935,5.658987204233806
5520,5.913127581278483,5.806567351023356,5.805997848510742,5.871934096018474,5.862667878468831,5.8615803718566895
5540,5.701448122660319,5.5726884206136065,5.585572242736816,5.683160146077474,5.619857470194499,5.6182905832926435
5560,5.6773983637491865,5.646836121877034,5.645315329233806,5.722917079925537,5.687574863433838,5.742671012878418
5580,5.422134240468343,5.309733867645264,5.305057048797607,5.375405629475911,5.35709015528361,5.398528258005778
5600,5.681064287821452,5.644233226776123,5.683943271636963,5.705397923787435,5.6463494300842285,5.681524594624837
5620,5.547606945037842,5.454105854034424,5.448396682739258,5.496366024017334,5.478634516398112,5.476087252298991
5640,5.776222864786784,5.69411563873291,5.680464108784993,5.757480144500732,5.732460657755534,5.824267387390137
5660,5.471280574798584,5.307653427124023,5.314846833546956,5.415950298309326,5.351694742838542,5.386602401733398
5680,5.753784815470378,5.649623870849609,5.646527926127116,5.696688175201416,5.6792605717976885,5.73878828684489
5700,5.947996457417806,5.791457653045654,5.814658959706624,5.870293935139974,5.87470022837321,5.925158659617106
5720,5.82543929417928,5.694065888722737,5.667691230773926,5.751951217651367,5.7246144612630205,5.746462821960449
5740,5.721955935160319,5.624946594238281,5.628557523091634,5.690713246663411,5.670706748962402,5.692759354909261
5760,5.812450091044108,5.720707416534424,5.684970378875732,5.768940289815267,5.753287633260091,5.794967492421468
5780,6.062176545461019,5.884628772735596,5.881481806437175,5.962745030721028,5.931222438812256,5.949606259663899
5800,6.032405376434326,5.939919312795003,5.888386249542236,5.9951809247334795,5.947414716084798,5.999181906382243
5820,5.7659502029418945,5.538700103759766,5.531547387440999,5.605470657348633,5.538436571756999,5.573361078898112
5840,5.761693636576335,5.638562838236491,5.63065751393636,5.684502919514974,5.674273331960042,5.693926652272542
5860,5.51058292388916,5.354654788970947,5.335038820902507,5.462654908498128,5.373027165730794,5.41546614964803
5880,5.9396060307820635,5.829179445902507,5.8129353523254395,5.887047131856282,5.8420515060424805,5.860284964243571
5900,5.718027750651042,5.575724919637044,5.554489453633626,5.637731870015462,5.605326334635417,5.617767969767253
5920,5.9537607828776045,5.8161540031433105,5.797608534495036,5.874896208445231,5.812547206878662,5.837878068288167
5940,5.82227357228597,5.720472653706868,5.699724197387695,5.775014718373616,5.737220446268718,5.768881162007649
5960,5.445095221201579,5.3240024248758955,5.353179136912028,5.387291431427002,5.360787073771159,5.3807573318481445
5980,5.523049513498942,5.428361733754476,5.415158907572429,5.469575087229411,5.4658331871032715,5.469611803690593
6000,5.255487442016602,5.167531649271647,5.140698432922363,5.205145359039307,5.170519828796387,5.192633469899495
6020,5.840694109598796,5.7359574635823565,5.712762991587321,5.771047751108806,5.741270701090495,5.751988569895427
6040,5.970623970031738,5.875606854756673,5.856295903523763,5.949272473653157,5.978693167368571,5.937368075052897
6060,5.668889999389648,5.564496040344238,5.567915280659993,5.6518940925598145,5.596335411071777,5.616799672444661
6080,6.248754342397054,6.196347713470459,6.202376524607341,6.275218804677327,6.243638038635254,6.2367479006449384
6100,5.566745281219482,5.489348729451497,5.468438148498535,5.5252180099487305,5.528654098510742,5.52963383992513
6120,5.4667433102925616,5.38323958714803,5.355523904164632,5.439725240071614,5.435228188832601,5.4190090497334795
6140,5.7606096267700195,5.686070919036865,5.658309777577718,5.736076672871907,5.69586165746053,5.747045040130615
6160,5.522962252298991,5.376084168752034,5.369687398274739,5.441455364227295,5.406788984934489,5.4157172838846845
6180,5.667829672495524,5.544066111246745,5.551225662231445,5.617266813913981,5.605027993520101,5.585057417551677
6200,5.791896502176921,5.692730108896892,5.673341751098633,5.7469024658203125,5.720568656921387,5.740241050720215
6220,5.262429396311442,5.178480625152588,5.180013974507649,5.283477147420247,5.253978252410889,5.252435525258382
6240,5.475775241851807,5.3461934725443525,5.340420087178548,5.43625020980835,5.4168093999226885,5.407371203104655
6260,5.253851413726807,5.173453489939372,5.14750862121582,5.224526087443034,5.196877638498942,5.220062096913655
6280,5.105322519938151,5.000487168629964,4.969278971354167,5.074547290802002,5.032390276590983,5.031270503997803
6300,5.797886212666829,5.74171511332194,5.693896611531575,5.769094149271647,5.74677832921346,5.732692877451579
6320,5.901556809743245,5.830191135406494,5.816027323404948,5.855856100718181,5.842909495035808,5.8532821337382
6340,5.634062608083089,5.512773036956787,5.504967371622722,5.612005074818929,5.587465604146321,5.5623908042907715
6360,5.59286896387736,5.506417592366536,5.505404154459636,5.570494333902995,5.542222340901692,5.54129425684611
6380,5.764667352040608,5.679792881011963,5.69464635848999,5.748805681864421,5.735868612925212,5.75066343943278
6400,5.503961086273193,5.327410856882731,5.315853754679362,5.403009096781413,5.396121342976888,5.388547579447429
6420,5.84071143468221,5.807529449462891,5.7862935066223145,5.835232575734456,5.843011220296224,5.850321610768636
6440,5.721306482950847,5.6199313799540205,5.607949574788411,5.694258213043213,5.6504669189453125,5.668752034505208
6460,5.90526024500529,5.751516977945964,5.737100760142009,5.811270872751872,5.807287693023682,5.807140668233235
6480,5.643683751424153,5.514126618703206,5.747121334075928,5.713593165079753,5.697518984476726,5.820912043253581
6500,6.0664825439453125,5.987509568532308,6.517618815104167,6.04020341237386,6.153054078420003,6.114474296569824
6520,6.4871822992960615,5.718530178070068,6.240691343943278,5.785887400309245,5.9419026374816895,5.941625595092773
6540,5.920622189839681,5.723903973897298,6.0156629880269366,5.782830556233724,6.186753590901692,5.852997938791911
6560,5.433831691741943,5.2721279462178545,5.416360537211101,5.36952527364095,5.33337386449178,5.320472081502278
6580,5.850567976633708,5.742526849110921,6.241913477579753,5.786714394887288,5.790440718332927,6.140139579772949
6600,5.302359739939372,5.283274968465169,5.5487410227457685,5.268527189890544,5.312414646148682,5.5729827880859375
6620,5.759752591451009,5.670111974080403,5.900590260823567,5.7458977699279785,6.049975077311198,5.84749714533488
6640,5.448004404703776,5.367215633392334,5.592522303263347,5.423300743103027,5.809803644816081,5.504029273986816
6660,6.402685483296712,6.631971995035808,7.05139700571696,6.047443389892578,6.961544831593831,6.363807360331218
6680,5.55254586537679,5.616803963979085,5.689494768778483,5.37481705347697,5.969846725463867,5.663177967071533
6700,5.65558385848999,5.590839862823486,5.7579803466796875,5.46251900990804,5.948835213979085,5.5676900545756025
6720,5.824732303619385,5.7567423184712725,5.917400042215983,5.629824797312419,5.898817539215088,5.733329614003499
6740,5.5902635256449384,5.58855676651001,5.883040428161621,5.52338186899821,5.741907119750977,5.601113796234131
6760,5.198526382446289,5.132160504659017,5.329461415608724,5.09960412979126,5.319307009379069,5.336862881978353
6780,5.58680788675944,5.480167071024577,5.625753402709961,5.473355293273926,5.69065507253011,5.555339654286702
6800,5.464072863260905,5.4418745040893555,5.530948638916016,5.4219339688618975,5.570178031921387,5.460336367289226
6820,5.936097145080566,5.901471296946208,5.998043855031331,5.900132179260254,6.0374369621276855,5.927060445149739
6840,5.6917405128479,5.811315536499023,5.704150835673015,5.592983404795329,5.766523838043213,5.651991049448649
6860,5.597345034281413,5.51699701944987,5.616697470347087,5.517579396565755,5.65496285756429,5.550271828969319
6880,5.389793872833252,5.316865603129069,5.456353187561035,5.327238877614339,5.440884113311768,5.37570587793986
6900,5.663778940836589,5.694024085998535,5.718563874562581,5.6021091143290205,5.795398871103923,5.634394645690918
6920,5.72138786315918,5.698028723398845,5.779836972554524,5.703944047292073,5.862513065338135,5.747413953145345
6940,5.494426727294922,5.429960409800212,5.527622699737549,5.453349749247233,5.626440048217773,5.473169485727946
6960,5.706560770670573,5.634195486704509,5.757528940836589,5.640787601470947,5.804595152537028,5.712324778238933
6980,5.420772870381673,5.711840470631917,5.389543533325195,5.297852198282878,5.550516287485759,5.357517560323079
7000,5.6597771644592285,5.889729022979736,5.644072850545247,5.552155494689941,5.778609911600749,5.620033582051595
7020,5.886579354604085,6.0186028480529785,5.901061058044434,5.910253206888835,6.316646258036296,5.933820406595866
7040,6.080348968505859,6.123605092366536,6.093111673990886,6.00898536046346,6.168262163798015,6.030836900075276
7060,5.9973368644714355,6.0298566818237305,5.97308874130249,5.959680080413818,6.11261526743571,5.991887887318929
7080,5.250143527984619,5.280502160390218,5.281849225362142,5.220471223195394,5.2888468106587725,5.2341616948445635
7100,5.789822260538737,5.78386910756429,5.76351801554362,5.706323305765788,5.829524834950765,5.7237548828125
7120,5.5516330401102705,5.572432994842529,5.553732077280681,5.497474670410156,5.6250104904174805,5.513924916585286
7140,5.698781172434489,5.704318364461263,5.678134759267171,5.676088651021321,5.7658694585164385,5.668498675028483
7160,5.3313337961832685,5.334197362263997,5.315469900767009,5.302653153737386,5.394724210103353,5.319546540578206
7180,5.773334821065267,5.749792734781901,5.795015335083008,5.708296934763591,5.806066672007243,5.727957248687744
7200,5.699577172597249,5.725146293640137,5.716101328531901,5.68920914332072,5.763273398081462,5.671624342600505
7220,5.774332046508789,5.781904856363933,5.769393444061279,5.809754848480225,5.843216419219971,5.73838488260905
7240,5.711164315541585,5.713678042093913,5.714876492818196,5.711691220601399,5.787777105967204,5.70222282409668
7260,5.714230855305989,5.707078774770101,5.704193751017253,5.696502208709717,5.764231522878011,5.69220511118571
7280,5.965538342793782,5.980066776275635,5.998747666676839,5.947571277618408,6.0078169504801435,5.95590082804362
7300,5.440254847208659,5.507855733235677,5.431488037109375,5.439401626586914,5.5063198407491045,5.424741744995117
7320,5.338478088378906,5.37598991394043,5.34979788462321,5.373446941375732,5.4596638679504395,5.393804391225179
7340,5.206578413645427,5.16192626953125,5.2139638264973955,5.205577373504639,5.26752233505249,5.209175109863281
7360,5.675963083902995,5.699997425079346,5.683652400970459,5.708499590555827,5.738368511199951,5.672397295633952
7380,5.59470812479655,5.592551390329997,5.588118076324463,5.622142632802327,5.643415927886963,5.6041154861450195
7400,5.577983538309733,5.576610724131267,5.574196497599284,5.597175280253093,5.6317032178243,5.573829174041748
7420,5.245112578074138,5.245552221934001,5.207306543986003,5.247137705485026,5.278929710388184,5.237792332967122
7440,5.885390917460124,5.884646733601888,5.884047190348308,5.853291034698486,5.93196455637614,5.892299334208171
7460,5.601959387461345,5.55477237701416,5.550491015116374,5.557429472605388,5.620767275492351,5.574434757232666
7480,5.512145519256592,5.555096785227458,5.538861274719238,5.578711032867432,5.596675872802734,5.554834047953288
7500,5.477456887563069,5.35493262608846,5.3329973220825195,5.337596257527669,5.414709726969401,5.349564870198567
7520,5.579842726389567,5.480414390563965,5.465263366699219,5.492382208506267,5.535388151804606,5.499048709869385
7540,5.920744260152181,5.81651496887207,5.821698824564616,5.84910790125529,5.890908559163411,5.837774276733398
7560,5.950064182281494,5.914595444997151,5.890203317006429,5.910138924916585,5.9214714368184405,5.886454423268636
7580,5.708297411600749,5.672932306925456,5.648685773213704,5.677007675170898,5.70516300201416,5.680750052134196
7600,5.801409562428792,5.720163345336914,5.7220174471537275,5.731866041819255,5.812441984812419,5.725894927978516
7620,6.054256916046143,6.135877768198649,6.041747570037842,6.082464853922526,6.24459711710612,6.198461850484212
7640,5.445549488067627,5.446840763092041,5.451358477274577,5.424747784932454,5.552465120951335,5.484667936960856
7660,5.648495515187581,5.602564811706543,5.597429116566976,5.606350104014079,5.648120085398356,5.619564374287923
7680,5.7507554690043134,5.71195650100708,5.7100145022074384,5.734690507253011,5.770040353139241,5.720769723256429
7700,5.54981009165446,5.524878184000651,5.527381896972656,5.557040850321452,5.6167934735616045,5.541647593180339
7720,5.348899046579997,5.333205858866374,5.321254253387451,5.328863938649495,5.392548084259033,5.34843111038208
7740,5.651416937510173,5.694692452748616,5.638917764027913,5.679474035898845,5.693062782287598,5.660733858744304
7760,5.486323992411296,5.437398115793864,5.4305572509765625,5.452589988708496,5.503682931264241,5.4616163571675616
7780,5.504926363627116,5.537583351135254,5.503566741943359,5.529687404632568,5.589813232421875,5.529580593109131
7800,5.485886096954346,5.463835557301839,5.465458075205485,5.48141622543335,5.527003288269043,5.487740834554036
7820,5.57868750890096,5.5535939534505205,5.541248639424642,5.542391777038574,5.594439347585042,5.57408348719279
7840,5.3206227620442705,5.30088996887207,5.3004961013793945,5.309337615966797,5.3599599202473955,5.340230305989583
7860,5.679617404937744,5.7188394864400225,5.706828435262044,5.755019346872966,5.732433160146077,5.742214361826579
7880,5.666425863901774,5.637546380360921,5.656732559204102,5.6515913009643555,5.689713637034099,5.675286610921224
7900,5.678980350494385,5.6477592786153155,5.641104380289714,5.734216372172038,5.668226401011149,5.625540733337402
7920,5.606835047403972,5.5737636884053545,5.566020170847575,5.581177393595378,5.635357697804769,5.582956473032634
7940,5.457582155863444,5.436368942260742,5.436588764190674,5.468831380208333,5.507565498352051,5.518662134806315
7960,5.919936974843343,5.870338598887126,5.855032285054524,5.907417456309001,5.920365333557129,5.8966396649678545
7980,5.198455015818278,5.168939749399821,5.174344698588054,5.20870844523112,5.22339391708374,5.209308465321858
8000,5.453078111012776,5.445028463999431,5.432234128316243,5.456994533538818,5.48731803894043,5.475113391876221
8020,5.339534441630046,5.2913773854573565,5.301036834716797,5.330158869425456,5.352533022562663,5.316945234934489
8040,5.556259950002034,5.518175760904948,5.519741058349609,5.556862513224284,5.566006978352864,5.581254959106445
8060,5.604685306549072,5.648904323577881,5.522658824920654,5.563381195068359,5.638022104899089,5.63206418355306
8080,5.2174326578776045,5.1977165540059405,5.17094071706136,5.235662778218587,5.279048919677734,5.317947228749593
8100,5.674638430277507,5.628353595733643,5.615314960479736,5.692394733428955,5.672685782114665,5.681618849436442
8120,5.685715198516846,5.672618230183919,5.655397891998291,5.663833141326904,5.68964147567749,5.678219318389893
8140,5.675047397613525,5.6575398445129395,5.656696796417236,5.70866600672404,5.708095232645671,5.710336049397786
8160,5.405647277832031,5.363946914672852,5.386539459228516,5.4301629066467285,5.447744528452556,5.433719952901204
8180,5.476921717325847,5.41896915435791,5.449150403340657,5.475151062011719,5.4632643063863116,5.463075002034505
8200,5.598191420237224,5.587048212687175,5.570999463399251,5.633612155914307,5.655771891276042,5.607615788777669
8220,5.478551069895427,5.52653169631958,5.45680586496989,5.481077353159587,5.482030073801677,5.530555725097656
8240,5.542550404866536,5.577843189239502,5.520654519399007,5.562906106313069,5.572817484537761,5.637402375539144
8260,5.665144284566243,5.699102560679118,5.641417821248372,5.705522219340007,5.712839444478353,5.711367289225261
8280,5.470221042633057,5.485334873199463,5.471717993418376,5.4892204602559405,5.576340834299724,5.503103892008464
8300,5.197332700093587,5.194318771362305,5.2244517008463545,5.206676483154297,5.264271259307861,5.2387166023254395
8320,5.603666464487712,5.598486105600993,5.572052796681722,5.614964962005615,5.615667502085368,5.635866165161133
8340,5.444048086802165,5.423270225524902,5.4078569412231445,5.441385746002197,5.479948361714681,5.48881467183431
8360,5.8035995165507,5.766651153564453,5.76839033762614,5.800661087036133,5.797745227813721,5.782275358835856
8380,5.372383912404378,5.374541123708089,5.356928030649821,5.398538907368978,5.402950286865234,5.419984181722005
8400,5.406678358713786,5.378332297007243,5.385098775227864,5.4241054852803545,5.4607869784037275,5.434163570404053
8420,5.197488149007161,5.152729511260986,5.158473491668701,5.231846809387207,5.273734887440999,5.169119358062744
8440,5.3936699231465655,5.399046897888184,5.337169488271077,5.381898880004883,5.511526743570964,5.3921074867248535
8460,5.542184352874756,5.534717718760173,5.515023867289226,5.541859944661458,5.572222550710042,5.557559331258138
8480,5.448302110036214,5.3660556475321455,5.360924402872722,5.422373453776042,5.431002298990886,5.443751176198323
8500,5.8364919026692705,5.80358346303304,5.749882062276204,5.792794863382976,5.832242647806804,5.784884929656982
8520,5.551213423411052,5.601773738861084,5.585428237915039,5.633580207824707,5.6218671798706055,5.625536759694417
8540,5.743322054545085,5.77964719136556,5.7136311531066895,5.801445643107097,5.819620927174886,5.797090530395508
8560,5.388931433359782,5.367711702982585,5.370992819468181,5.3976359367370605,5.422135670979817,5.423201243082683
8580,5.514808654785156,5.519557476043701,5.491344134012858,5.6457743644714355,5.549185276031494,5.556535243988037
8600,5.217523256937663,5.1906460126241045,5.1958662668863935,5.4298044840494795,5.255108992258708,5.220803419748942
8620,5.687053839365642,5.679266293843587,5.650806903839111,5.774261951446533,5.713732083638509,5.701382319132487
8640,5.369421323140462,5.367833773295085,5.334720929463704,5.676707903544108,5.398905436197917,5.36630900700887
8660,5.430095513661702,5.408930619557698,5.401968320210774,5.606422742207845,5.4758046468098955,5.457091172536214
8680,5.5232001940409345,5.513087749481201,5.481240431467692,5.655432065327962,5.563351313273112,5.520918369293213
8700,5.66518497467041,5.556793212890625,5.534423192342122,5.653218428293864,5.606937726338704,5.5656328201293945
8720,5.7593081792195635,5.76023006439209,5.729533672332764,5.829543113708496,5.795394738515218,5.807903130849202
8740,5.525551001230876,5.593069235483806,5.5679497718811035,5.681190013885498,5.6128724416097,5.572792212168376
8760,5.653671900431315,5.6403242746988935,5.6075765291849775,5.746376196543376,5.823457717895508,5.644191900889079
8780,5.463098208109538,5.463190873463948,5.415603319803874,5.569053490956624,5.58908732732137,5.485943635304769
8800,5.8885369300842285,5.91720453898112,5.906676610310872,5.9851125081380205,5.984007994333903,5.923585732777913
8820,5.6099168459574384,5.602214654286702,5.563124497731526,5.657501220703125,5.728720664978027,5.649731477101644
8840,5.3001275062561035,5.347832679748535,5.263871669769287,5.336106618245442,5.477891127268474,5.303994019826253
8860,5.44306755065918,5.426304817199707,5.4322616259257,5.502344926198323,5.515914599100749,5.446915944417317
8880,5.90459410349528,5.937731901804606,5.867339134216309,5.938337961832683,5.9514288902282715,5.917102654774983
8900,5.665002822875977,5.656660556793213,5.665147304534912,5.723206996917725,5.716656525929769,5.692809263865153
8920,5.589617570241292,5.53728183110555,5.523985385894775,5.601049423217773,5.609361966451009,5.587260723114014
8940,5.50833781560262,5.497545878092448,5.482171376546224,5.583008289337158,5.540404319763184,5.547438621520996
8960,6.072496255238851,6.079318046569824,6.070072968800862,6.136409918467204,6.148995240529378,6.13028351465861
8980,5.068641344706218,5.0114701588948565,4.983651955922444,5.060861905415853,5.069166660308838,5.08311669031779
9000,5.5907182693481445,5.616283893585205,5.622451464335124,5.652330239613851,5.672133445739746,5.662168184916179
9020,5.485992431640625,5.499047597249349,5.448334217071533,5.540733973185222,5.508314768473308,5.51100492477417
9040,5.149297873179118,5.140409787495931,5.1511251131693525,5.1831374168396,5.220342953999837,5.207318623860677
9060,5.486305554707845,5.645607789357503,5.4820607503255205,5.630122979482015,5.523499806722005,5.516833941141765
9080,5.369894027709961,5.374288241068522,5.294574896494548,5.358842690785726,5.391088644663493,5.503695487976074
9100,5.555935382843018,5.5295030275980634,5.50731897354126,5.575594902038574,5.572618166605632,5.748399416605632
9120,5.412985642751058,5.327507019042969,5.329728444417317,5.424631277720134,5.409769694010417,5.457319100697835
9140,5.589743137359619,5.596670945485433,5.579034328460693,5.667900085449219,5.631272315979004,5.656952540079753
9160,5.075972557067871,5.05149507522583,5.072296301523845,5.126673221588135,5.104566733042399,5.1541876792907715
9180,5.540212949117024,5.525495847066243,5.49180809656779,5.555021286010742,5.549944718678792,5.584977467854817
9200,5.687712510426839,5.67595116297404,5.652557849884033,5.713865439097087,5.721921920776367,5.743106206258138
9220,5.574101289113362,5.570570309956868,5.529020468393962,5.605716069539388,5.595264911651611,5.699992656707764
9240,5.381323496500651,5.370340347290039,5.351007302602132,5.411742369333903,5.41858704884847,5.408846537272136
9260,5.5288106600443525,5.519637266794841,5.508210341135661,5.550777276357015,5.578786532084147,5.574421723683675
9280,5.617723782857259,5.655153751373291,5.643749078114827,5.659052054087321,5.672987937927246,5.745863596598308
9300,5.596091429392497,5.57858943939209,5.56433089574178,5.637814839680989,5.6157917976379395,5.6279228528340655
9320,5.546326160430908,5.536297798156738,5.494130611419678,5.563698609670003,5.589781602223714,5.590946992238362
9340,5.345658461252849,5.357330799102783,5.336406071980794,5.370479265848796,5.378667831420898,5.411572774251302
9360,5.595533847808838,5.625076134999593,5.574697017669678,5.651141961415608,5.647832075754802,5.667530059814453
9380,5.812232494354248,5.840134143829346,5.788242181142171,5.867256323496501,5.8708774248758955,5.862931092580159
9400,5.34000825881958,5.306195259094238,5.2870252927144366,5.350892384847005,5.411235968271892,5.385563373565674
9420,5.425008296966553,5.409549077351888,5.383508046468099,5.44900910059611,5.4617241223653155,5.458373387654622
9440,5.690949598948161,5.686532179514567,5.704481760660808,5.728603363037109,5.753719488779704,5.784008026123047
9460,5.2260979016621905,5.241952737172444,5.200591087341309,5.272716045379639,5.240451335906982,5.279369831085205
9480,5.671277364095052,5.654423236846924,5.642667452494304,5.706552028656006,5.697304089864095,5.714244842529297
9500,5.243791739145915,5.269247690836589,5.214107672373454,5.284873326619466,5.262956142425537,5.274569988250732
9520,5.854418754577637,5.935102621714274,5.889647960662842,5.933499336242676,5.907298882802327,5.912578582763672
9540,5.756520907084147,5.800182978312175,5.7957461675008135,5.852108796437581,5.861609776814778,5.858888308207194
9560,5.275871594746907,5.271488189697266,5.255606174468994,5.292280356089274,5.301441510518392,5.306958198547363
9580,5.327123165130615,5.332442760467529,5.299598375956218,5.380318323771159,5.383274078369141,5.383439858754476
9600,5.5763529141743975,5.55913241704305,5.53869613011678,5.599655469258626,5.593256155649821,5.619357903798421
9620,5.826509475708008,5.797977765401204,5.774761041005452,5.827163378397624,5.8644938468933105,5.849401156107585
9640,5.623532931009929,5.623246987660726,5.607414722442627,5.6546634038289385,5.649633725484212,5.661250750223796
9660,5.112767855326335,5.1188591321309405,5.10024881362915,5.166905244191487,5.173131942749023,5.158445358276367
9680,5.324681123097737,5.355660597483317,5.310577869415283,5.377119382222493,5.3605756759643555,5.357430140177409
9700,5.308254877726237,5.17810583114624,5.192640463511149,5.240679899851481,5.223795255025228,5.284224192301433
9720,5.791652361551921,5.821425596872966,5.781999746958415,5.844081401824951,5.837700525919597,5.841155846913655
9740,5.405752658843994,5.429692109425862,5.377822717030843,5.4560227394104,5.432890733083089,5.433736324310303
9760,5.732001145680745,5.728907426198323,5.686070601145427,5.7739152908325195,5.7659831047058105,5.784488360087077
9780,5.639475663503011,5.620908896128337,5.604388078053792,5.658909956614177,5.685531457265218,5.670405864715576
9800,5.429387887318929,5.437518119812012,5.434332370758057,5.482234001159668,5.488017876942952,5.485746065775554
9820,5.45585282643636,5.4519069989522295,5.418364365895589,5.474135398864746,5.49720827738444,5.488587061564128
9840,5.796703179677327,5.796941916147868,5.76687224706014,5.833849589029948,5.811134020487468,5.883967876434326
9860,5.473291714986165,5.46470324198405,5.4456831614176435,5.520600318908691,5.52113691965739,5.537758668263753
9880,5.45557165145874,5.415017127990723,5.385209560394287,5.432063261667888,5.440464337666829,5.461253643035889
9900,5.723766167958577,5.72558577855428,5.735379695892334,5.740808486938477,5.752057870229085,5.778159459431966
9920,5.228635946909587,5.196056207021077,5.197365125020345,5.241179784138997,5.242196400960286,5.261105219523112
9940,5.585479736328125,5.554028034210205,5.543889999389648,5.570674419403076,5.59980042775472,5.645162900288899
9960,5.968735535939534,5.970333576202393,5.942336877187093,5.9789886474609375,5.9919586181640625,5.982882817586263
9980,5.493026256561279,5.46224848429362,5.449934323628743,5.490260124206543,5.5156378746032715,5.515164375305176


==> data/gqa_valid.csv <==
step,adamw,fixed_embedded,fixed_quotient,partial_embedded,partial_quotient,partial_canonical
0,11.070619583129883,11.062886238098145,11.06913948059082,11.068527539571127,11.068537076314291,11.068334579467773
10,8.735074679056803,9.330108324686686,9.290360450744629,9.247225761413574,9.237888018290201,9.1695925394694
20,7.929024855295817,8.240948041280111,8.232437451680502,8.266915321350098,8.188344319661459,8.234851837158203
30,7.170785744984944,7.333058675130208,7.387526512145996,7.259212017059326,7.333475589752197,7.274491310119629
40,7.368064562479655,7.543613433837891,7.458161989847819,7.463423252105713,7.449827829996745,7.450644016265869
50,7.229445616404216,7.349608739217122,7.306550025939941,7.312767664591472,7.3330918947855634,7.303965091705322
60,7.78928788503011,7.879202524820964,7.852658907572429,7.864776134490967,7.875338077545166,7.879120667775472
70,7.124159018198649,7.1708072026570635,7.175426483154297,7.163209438323975,7.1826168696085615,7.17707888285319
80,6.781375090281169,6.848861217498779,6.850264390309651,6.846058209737142,6.840711911519368,6.834260145823161
90,7.177391688028972,7.20799446105957,7.204992771148682,7.19867483774821,7.191365559895833,7.2080990473429365
100,6.788040955861409,6.822396278381348,6.8178817431132,6.81974458694458,6.813274224599202,6.813558101654053
110,6.9672932624816895,6.989262739817302,6.984024206797282,6.985123157501221,6.993437608083089,6.9896518389383955
120,7.06078561147054,7.109787146250407,7.104119459788005,7.108094056447347,7.106260617574056,7.114253838857015
130,7.7123762766520185,7.610530535380046,7.547190030415853,7.530113855997722,7.5375542640686035,7.584678649902344
140,6.932086785634358,6.905248483022054,6.8904603322347,6.8945441246032715,6.887421290079753,6.876239776611328
150,7.188104470570882,7.2022372881571455,7.229977607727051,7.241370677947998,7.237619558970134,7.235182762145996
160,6.806677182515462,6.821516195933024,6.814023494720459,6.817523797353108,6.824118137359619,6.816327095031738
170,6.515149434407552,6.520509243011475,6.488920529683431,6.48406187693278,6.517246087392171,6.500005563100179
180,6.664046923319499,6.654992421468099,6.652694384256999,6.659145355224609,6.665946960449219,6.665923595428467
190,6.41710106531779,6.42561690012614,6.412707487742106,6.415520032246907,6.413877646128337,6.406506220499675
200,7.266153335571289,7.26425838470459,7.269094149271647,7.289863745371501,7.267984231313069,7.2805531819661455
210,7.058584531148274,7.073554356892903,7.086410840352376,7.070746421813965,7.071610927581787,7.081154982248942
220,6.495718638102214,6.514464855194092,6.5057908693949384,6.514246145884196,6.50226370493571,6.503858248392741
230,6.426567077636719,6.434945265452067,6.4225382804870605,6.44332758585612,6.443832715352376,6.446280320485433
240,6.773577372233073,6.793881734212239,6.789161364237468,6.791890939076741,6.796880880991618,6.797904809315999
250,8.243587176005045,8.277707735697428,8.269847551981607,8.28652286529541,8.274737358093262,8.261226018269857
260,7.426472028096517,7.454344749450684,7.448580741882324,7.447310129801433,7.443170547485352,7.45328426361084
270,6.5935484568278,6.568624973297119,6.560518105824788,6.570972283681233,6.563326199849446,6.566306908925374
280,6.382153511047363,6.38854185740153,6.384027640024821,6.38032325108846,6.37889305750529,6.368109226226807
290,6.705870946248372,6.714874267578125,6.714011351267497,6.721287568410237,6.720712979634603,6.725235462188721
300,6.511722564697266,6.555607795715332,6.542413711547852,6.540880521138509,6.553226312001546,6.542294343312581
310,6.7520748774210615,6.750637213389079,6.751004060109456,6.745978991190593,6.747631072998047,6.74787171681722
320,6.889539082845052,6.883806387583415,6.885499477386475,6.8829905192057295,6.878658135732015,6.88687531153361
330,7.182326793670654,7.204903443654378,7.190889040629069,7.207696596781413,7.201582749684651,7.198088804880778
340,6.345102787017822,6.347325960795085,6.344009717305501,6.355128288269043,6.3503774007161455,6.350721518198649
350,6.775387287139893,6.774922529856364,6.7760162353515625,6.778740406036377,6.7686136563618975,6.79097048441569
360,6.269669055938721,6.289582252502441,6.299055099487305,6.290266354878743,6.293495972951253,6.297745704650879
370,6.1503879229227705,6.176631609598796,6.153396765391032,6.159837245941162,6.154682000478108,6.16214116414388
380,6.401857376098633,6.44749101003011,6.427026907602946,6.432045300801595,6.4306901295979815,6.43720801671346
390,6.431062380472819,6.462381362915039,6.448412577311198,6.460079352060954,6.445346196492513,6.4529768625895185
400,6.595737457275391,6.6034650802612305,6.601970831553142,6.605674743652344,6.601493676503499,6.604434490203857
410,6.479585965474446,6.4932756423950195,6.486763000488281,6.496616363525391,6.488216559092204,6.50106938680013
420,6.596054395039876,6.617008209228516,6.610709190368652,6.618712902069092,6.6157307624816895,6.618115743001302
430,6.412954330444336,6.431204477945964,6.434803167978923,6.436258157094319,6.44886843363444,6.440881570180257
440,6.6928056081136065,6.6765594482421875,6.674293041229248,6.669119358062744,6.679335276285808,6.67558749516805
450,6.674485683441162,6.70490837097168,6.697238604227702,6.702408313751221,6.694910844167073,6.7064900398254395
460,6.297761758168538,6.271077632904053,6.272833506266276,6.285732428232829,6.284058411916097,6.283745288848877
470,6.291577974955241,6.300918261210124,6.291672070821126,6.30858580271403,6.30594523747762,6.301462650299072
480,6.416205724080403,6.406937917073567,6.409763177235921,6.4124860763549805,6.412994225819905,6.43866491317749
490,6.152596155802409,6.177303155263265,6.168189525604248,6.171838442484538,6.1673604647318525,6.160715421040853
500,6.586016654968262,6.623592853546143,6.619487603505452,6.614256699879964,6.612490018208821,6.616223653157552
510,6.5411906242370605,6.533914566040039,6.534194469451904,6.5366387367248535,6.5277072588602705,6.54421329498291
520,6.718614101409912,6.679969151814778,6.689176241556804,6.687169075012207,6.6954239209493,6.691481749216716
530,6.856841882069905,6.834772268931071,6.846243381500244,6.852390289306641,6.846458752950032,6.846350987752278
540,6.482004006703694,6.482200304667155,6.472023010253906,6.473259449005127,6.469945748647054,6.47398567199707
550,7.0307488441467285,7.000693639119466,7.000113328297933,7.007609526316325,6.994795322418213,6.999470233917236
560,6.242360432942708,6.202709992726644,6.213129838307698,6.210093816121419,6.210110664367676,6.2130788167317705
570,6.36284081141154,6.348758379618327,6.355441570281982,6.35066016515096,6.34836467107137,6.364362875620524
580,6.586459477742513,6.576237201690674,6.575436274210612,6.604378541310628,6.591921806335449,6.59214464823405
590,6.43565034866333,6.435285568237305,6.4272457758585615,6.446219603220622,6.436560312906901,6.436107476552327
600,6.1845855712890625,6.180494785308838,6.185865879058838,6.189539909362793,6.182060082753499,6.176104227701823
610,6.550854523976644,6.548866589864095,6.530163288116455,6.543959617614746,6.540269056955974,6.539356708526611
620,6.163354237874349,6.218434969584147,6.205096244812012,6.197817166646321,6.200310389200847,6.209275563557942
630,6.081555525461833,6.066093921661377,6.059622446695964,6.056881586710612,6.069161256154378,6.065969785054524
640,6.378045399983724,6.362303574879964,6.3422722816467285,6.3808542887369795,6.372981866200765,6.3697403271993
650,6.247889677683513,6.239852110544841,6.2364583015441895,6.226874828338623,6.240626176198323,6.2433546384175616
660,6.785938898722331,6.75898551940918,6.741614659627278,6.767884731292725,6.76256799697876,6.754916826883952
670,6.7632155418396,6.775816758473714,6.747817198435466,6.737498124440511,6.7605007489522295,6.765021006266276
680,6.579842567443848,6.563951015472412,6.565512180328369,6.548074881235759,6.529105186462402,6.569555441538493
690,5.7542901039123535,5.732539176940918,5.732850710550944,5.742486159006755,5.744421482086182,5.741800626118978
700,6.3106339772542315,6.300320466359456,6.2746758460998535,6.291164716084798,6.293573061625163,6.286275386810303
710,6.426221052805583,6.418740908304851,6.409445921579997,6.419332504272461,6.422739823659261,6.4191975593566895
720,6.360430558522542,6.36553970972697,6.35892915725708,6.366907437642415,6.364935239156087,6.358904043833415
730,6.50427261988322,6.515885353088379,6.506594340006511,6.5091268221537275,6.496211528778076,6.508992830912272
740,6.553578058878581,6.560285568237305,6.551820596059163,6.554018020629883,6.535419464111328,6.552890459696452
750,5.915869235992432,5.88684097925822,5.885012626647949,5.8899814287821455,5.892979780832927,5.8939565022786455
760,6.169878323872884,6.160721937815349,6.164212862650554,6.164981524149577,6.156620184580485,6.151896953582764
770,6.439239343007405,6.421743869781494,6.417412916819255,6.437664826711019,6.415506839752197,6.429244200388591
780,6.445848782857259,6.438235918680827,6.4309641520182295,6.441519101460774,6.423109531402588,6.436465581258138
790,6.14395538965861,6.1287000974019366,6.127078056335449,6.123806317647298,6.13269837697347,6.131200313568115
800,6.27111275990804,6.258702278137207,6.2568284670511884,6.26870600382487,6.275172392527263,6.266523838043213
810,6.580658912658691,6.48200003306071,6.501638094584147,6.5306289990743,6.512343406677246,6.51116402943929
820,6.072299003601074,6.04397439956665,6.045848369598389,6.057219505310059,6.040155251820882,6.061347325642903
830,6.461923281351726,6.433426062266032,6.4386850992838545,6.428119977315267,6.42557160059611,6.46257225672404
840,6.8789520263671875,6.836214701334636,6.863778591156006,6.864738782246907,6.861853122711182,6.836063861846924
850,6.486725012461345,6.5046257972717285,6.498404820760091,6.478405793507894,6.475155830383301,6.489903291066487
860,5.9996622403462725,5.964171250661214,5.988938490549724,5.991482257843018,5.976225852966309,5.979992707570394
870,6.041562080383301,6.018572966257731,6.020707130432129,6.0221279462178545,6.019924481709798,6.035218397776286
880,6.133774121602376,6.159239292144775,6.155825138092041,6.162072976430257,6.144742012023926,6.16133991877238
890,6.48400894800822,6.424510478973389,6.429284890492757,6.455061594645183,6.444108009338379,6.4543633460998535
900,6.094823837280273,6.084317684173584,6.10020637512207,6.106253306070964,6.1039754549662275,6.092026551564534
910,6.278283913930257,6.240579605102539,6.256548722585042,6.263392925262451,6.249428113301595,6.252667427062988
920,6.605640888214111,6.599440892537435,6.573202927907308,6.576344172159831,6.596680800120036,6.603757381439209
930,6.335957368214925,6.316839377085368,6.301563898722331,6.2976986567179365,6.308768590291341,6.301640510559082
940,6.502945105234782,6.482860088348389,6.48734712600708,6.490782737731934,6.496622403462728,6.5008799235026045
950,6.79535436630249,6.805958271026611,6.810545921325684,6.82285213470459,6.815181255340576,6.825696627298991
960,6.55332612991333,6.531297365824382,6.537426312764485,6.545586268107097,6.541569550832112,6.553298314412435
970,6.549574375152588,6.504858016967773,6.512169202168782,6.5071431795756025,6.521228154500325,6.524670441945394
980,6.064732074737549,6.028636773427327,6.033985614776611,6.044558048248291,6.049441337585449,6.041607062021892
990,5.977239608764648,5.961743195851644,5.962433497111003,5.9548079172770185,5.970568021138509,5.964914321899414
1000,6.511611620585124,6.502312819163005,6.495721499125163,6.515233516693115,6.500446319580078,6.50547456741333
1010,6.125153223673503,6.085639317830403,6.088614781697591,6.0963006019592285,6.098415533701579,6.095153013865153
1020,6.403405666351318,6.4016367594401045,6.390158335367839,6.386981805165608,6.3751912117004395,6.414287090301514
1030,5.92026424407959,5.908134301503499,5.9191891352335615,5.917852560679118,5.912793477376302,5.931880633036296
1040,6.144028027852376,6.1080002784729,6.125340461730957,6.133508364359538,6.118384997049968,6.124904314676921
1050,5.568665027618408,5.574504057566325,5.554502487182617,5.566447575887044,5.555288314819336,5.557035446166992
1060,6.177200794219971,6.131969292958577,6.12266731262207,6.132508595784505,6.132903893788655,6.132111390431722
1070,6.172622839609782,6.151917139689128,6.141746520996094,6.154126008351644,6.145185947418213,6.162356853485107
1080,6.336174329121907,6.317288239796956,6.309676011403401,6.310208320617676,6.326805114746094,6.3171844482421875
1090,6.206306616465251,6.186403751373291,6.188784917195638,6.187738418579102,6.194156010945638,6.184230327606201
1100,6.2716294924418134,6.2691779136657715,6.25520674387614,6.26927121480306,6.287707964579265,6.293161869049072
1110,6.186984380086263,6.164733409881592,6.153204123179118,6.166309356689453,6.164055824279785,6.162909030914307
1120,6.600397904713948,6.582090695699056,6.588426431020101,6.580161730448405,6.5703050295511884,6.5744554201761884
1130,5.973704020182292,5.934361616770427,5.93313201268514,5.945032119750977,5.934804598490397,5.948291937510173
1140,6.478006521860759,6.435490449269612,6.415941874186198,6.45235538482666,6.443806171417236,6.430425643920898
1150,6.205003420511882,6.1743998527526855,6.167221546173096,6.170317490895589,6.176576614379883,6.19797420501709
1160,6.161132176717122,6.147699356079102,6.1428249677022295,6.1519192059834795,6.158397038777669,6.177832126617432
1170,6.179906527201335,6.152443250020345,6.13698132832845,6.159270445505778,6.142094453175862,6.14308516184489
1180,6.140358765920003,6.107333660125732,6.125038146972656,6.127458413441976,6.119828542073567,6.1211808522542315
1190,7.30330769220988,7.320082823435466,7.294570763905843,7.317087014516194,7.317994594573975,7.332010110219319
1200,6.102497418721517,6.048519929250081,6.053632418314616,6.057291030883789,6.052024046579997,6.072246710459392
1210,6.111222902933757,6.057077884674072,6.054787476857503,6.068223317464192,6.072351773579915,6.083474636077881
1220,6.351589997609456,6.314879417419434,6.307699203491211,6.3172287940979,6.311778704325358,6.33534558614095
1230,6.456657409667969,6.421204090118408,6.4171881675720215,6.417710304260254,6.424954732259114,6.41839599609375
1240,5.80601708094279,5.7697499593098955,5.773973782857259,5.773566881815593,5.759854634602864,5.766356786092122
1250,6.494646867116292,6.463411966959636,6.460407098134358,6.482889970143636,6.452246189117432,6.468430519104004
1260,6.731898307800293,6.70260222752889,6.704787731170654,6.731376489003499,6.719058672587077,6.730889956156413
1270,6.063402970631917,6.02185074488322,6.00978422164917,6.019399325052897,6.029104709625244,6.0217898686726885
1280,6.472753365834554,6.454320907592773,6.464140733083089,6.4644826253255205,6.477075735727946,6.468449592590332
1290,6.313028653462728,6.2718526522318525,6.2691701253255205,6.2918440500895185,6.2835893630981445,6.283637523651123
1300,6.476342678070068,6.462223211924235,6.442590713500977,6.472416083017985,6.479956944783528,6.461815357208252
1310,6.20783011118571,6.206463019053142,6.2024604479471845,6.213254928588867,6.202536424001058,6.208627382914226
1320,6.464812596638997,6.426940123240153,6.423749923706055,6.437485535939534,6.441975275675456,6.462961991628011
1330,5.93954610824585,5.917185306549072,5.91931692759196,5.915265083312988,5.911678155263265,5.922301133473714
1340,6.363497257232666,6.339872519175212,6.3386298815409345,6.342188994089763,6.332294940948486,6.3520121574401855
1350,6.517592112223308,6.438082695007324,6.444357395172119,6.480457941691081,6.455006758371989,6.457448959350586
1360,6.3191704750061035,6.280136585235596,6.269519488016765,6.268308003743489,6.278848330179851,6.287458260854085
1370,7.108426411946614,7.078959147135417,7.083220799763997,7.100116888682048,7.097338994344075,7.099321683247884
1380,6.251484711964925,6.209806760152181,6.199311256408691,6.204902331034343,6.214608828226726,6.215073267618815
1390,5.9828871091206866,5.955970128377278,5.938398838043213,5.956896146138509,5.9597086906433105,5.956379254659017
1400,6.487982432047526,6.419963836669922,6.410985787709554,6.421470642089844,6.416420141855876,6.4256923993428545
1410,6.277634143829346,6.2644656499226885,6.262447198232015,6.246836980183919,6.261205355326335,6.262002944946289
1420,6.199979941050212,6.1596988042195635,6.1473307609558105,6.177597204844157,6.181374549865723,6.179190476735433
1430,5.91953976949056,5.906697750091553,5.919183413187663,5.919216314951579,5.933043003082275,5.9113396008809405
1440,6.368038972218831,6.363744735717773,6.350750764211019,6.369430700937907,6.3592766125996905,6.331476052602132
1450,6.513545513153076,6.465756416320801,6.461470286051433,6.462195873260498,6.460702101389567,6.468761603037517
1460,6.263754685719808,6.264946937561035,6.256824652353923,6.267077763875325,6.255755106608073,6.282314459482829
1470,6.522368748982747,6.475961844126384,6.459153016408284,6.474970817565918,6.484220186869304,6.476135889689128
1480,6.3336202303568525,6.29193639755249,6.290269056955974,6.304300467173259,6.290708700815837,6.305010477701823
1490,6.080941994984944,6.028536319732666,6.029418150583903,6.05205758412679,6.046869119008382,6.040188312530518
1500,6.153379917144775,6.122604529062907,6.10634708404541,6.131211916605632,6.125424385070801,6.134517192840576
1510,6.168530782063802,6.105042934417725,6.108874320983887,6.121967951456706,6.131936391194661,6.117527484893799
1520,5.897008736928304,5.830873012542725,5.834094683329265,5.840152104695638,5.847877025604248,5.864724636077881
1530,6.193082809448242,6.136784394582112,6.129246711730957,6.158799171447754,6.1485915184021,6.176981449127197
1540,6.5811285972595215,6.540176709493001,6.515423774719238,6.541391531626384,6.542654673258464,6.563090165456136
1550,6.199497222900391,6.1691592534383135,6.165806929270427,6.1856795946757,6.1615597407023115,6.18939208984375
1560,6.0101572672526045,5.940956751505534,5.938832759857178,5.953502337137858,5.931822141011556,5.947977860768636
1570,5.851129372914632,5.809392770131429,5.813900629679362,5.826191584269206,5.799866358439128,5.8139651616414385
1580,6.132576783498128,6.126413027445476,6.105456352233887,6.11946455637614,6.109032313028972,6.107784589131673
1590,6.169414520263672,6.128857612609863,6.135666211446126,6.131772041320801,6.150699297587077,6.143045266469319
1600,6.064908981323242,6.017084280649821,6.013848622639974,6.022246519724528,6.03054141998291,6.0229411125183105
1610,6.124316692352295,6.089683532714844,6.0943301518758135,6.093194802602132,6.088878472646077,6.081006368001302
1620,5.9179145495096845,5.868211428324382,5.872323036193848,5.883157253265381,5.87787659962972,5.872616767883301
1630,6.496553262074788,6.470553080240886,6.432382901509603,6.451655864715576,6.465774854024251,6.468809922536214
1640,6.277322769165039,6.243748505910237,6.234023253122966,6.257326443990071,6.257052103678386,6.255941232045491
1650,5.4492387771606445,5.425946871439616,5.425085703531901,5.42341423034668,5.425786972045898,5.417686144510905
1660,6.110414822896321,6.075507640838623,6.058545748392741,6.07758092880249,6.0789642333984375,6.076564311981201
1670,5.931477864583333,5.913644313812256,5.8966019948323565,5.918220520019531,5.9125447273254395,5.917843818664551
1680,6.917030970255534,6.919606685638428,6.88669999440511,6.9315338134765625,6.9498850504557295,6.899311701456706
1690,6.254441261291504,6.247602780659993,6.243584156036377,6.272810935974121,6.252333164215088,6.2543338139851885
1700,6.21126667658488,6.17104975382487,6.139763355255127,6.159248352050781,6.1615118980407715,6.15106201171875
1710,5.90681791305542,5.895586331685384,5.870711326599121,5.885002772013347,5.8873677253723145,5.912993590037028
1720,5.852481842041016,5.832594394683838,5.835941473642985,5.814912001291911,5.819905757904053,5.844052791595459
1730,6.391592025756836,6.325587272644043,6.321696599324544,6.340850671132405,6.3468295733133955,6.33518918355306
1740,5.883498986562093,5.835451443990071,5.83268388112386,5.847926775614421,5.833353678385417,5.852552096048991
1750,6.3237630526224775,6.258641878763835,6.262766202290853,6.2846293449401855,6.291398207346599,6.2772321701049805
1760,6.22504186630249,6.189969539642334,6.1879167556762695,6.191025416056315,6.189268747965495,6.19638729095459
1770,6.143862724304199,6.124694029490153,6.095281759897868,6.121083895365397,6.104190985361735,6.1224649747212725
1780,6.545365810394287,6.561977386474609,6.509330113728841,6.529502550760905,6.528026580810547,6.539590517679851
1790,6.123442649841309,6.09849230448405,6.097602208455403,6.066766262054443,6.090052604675293,6.079778512318929
1800,6.046075503031413,5.96528689066569,6.002001444498698,5.995804786682129,5.986649354298909,5.994516849517822
1810,6.152102470397949,6.109833399454753,6.098490397135417,6.0901007652282715,6.103199481964111,6.114872296651204
1820,5.805756092071533,5.767333984375,5.7663774490356445,5.77718464533488,5.775545756022136,5.79420534769694
1830,6.210821310679118,6.142287890116374,6.160038312276204,6.169212023417155,6.152708530426025,6.157159964243571
1840,6.171658833821614,6.104198932647705,6.1151502927144366,6.105170090993245,6.10946798324585,6.104321638743083
1850,6.329925060272217,6.297001043955485,6.305106321970622,6.304950555165608,6.272870381673177,6.299163977305095
1860,6.257567564646403,6.171300570170085,6.1703721682230634,6.1825205485026045,6.194248517354329,6.1723480224609375
1870,6.196885426839192,6.152960459391276,6.150663057963054,6.158496697743733,6.156987031300862,6.158262570699056
1880,5.905962944030762,5.86863358815511,5.876232941945394,5.901790142059326,5.877830823262532,5.89708932240804
1890,6.266284147898356,6.2246324221293134,6.172497590382894,6.207141240437825,6.203976949055989,6.221748034159343
1900,5.982149759928386,5.927022139231364,5.95167605082194,5.937271436055501,5.955092271169026,5.952776908874512
1910,5.681757132212321,5.640406608581543,5.632690906524658,5.655478000640869,5.62576691309611,5.643692811330159
1920,6.58828067779541,6.574746290842692,6.575355211893718,6.563274542490642,6.609616279602051,6.583519458770752
1930,6.017483075459798,5.945897738138835,5.921597957611084,5.957849661509196,5.956884543100993,5.958129405975342
1940,6.270376046498616,6.186311721801758,6.177599271138509,6.20491902033488,6.185422579447429,6.199460506439209
1950,6.080810546875,6.057523250579834,6.0483754475911455,6.0664741198221845,6.065269470214844,6.068562030792236
1960,6.291124979654948,6.275410493214925,6.2587869962056475,6.272929986317952,6.275223255157471,6.276320775349935
1970,5.951350847880046,5.886715253194173,5.890931606292725,5.890182018280029,5.88883097966512,5.898416519165039
1980,6.01592493057251,5.985497792561849,5.9891743659973145,5.9777781168619795,5.992603302001953,5.977811972300212
1990,5.837673981984456,5.793618361155192,5.81337833404541,5.813279787699382,5.812496185302734,5.821807702382405
2000,6.079606850941976,6.060905456542969,6.047266006469727,6.061534563700358,6.074128945668538,6.061485131581624
2010,6.117196400960286,6.088292757670085,6.061248779296875,6.087593873341878,6.067086378733317,6.09438959757487
2020,5.481699307759603,5.4424160321553545,5.424499988555908,5.416435718536377,5.435316721598308,5.442138036092122
2030,6.186299641927083,6.153692881266276,6.143046855926514,6.172772566477458,6.172882556915283,6.168351968129476
2040,5.927555243174235,5.899483521779378,5.880079428354899,5.890918731689453,5.867403984069824,5.8822377522786455
2050,6.072430928548177,6.0250593821207685,6.019800662994385,6.040152708689372,6.045001029968262,6.029277960459392
2060,5.6492180824279785,5.615349451700847,5.602430025736491,5.6189853350321455,5.598976294199626,5.629622459411621
2070,6.111632506052653,6.076890468597412,6.063702742258708,6.076566378275554,6.0739970207214355,6.071352481842041
2080,5.635353406270345,5.66713285446167,5.6513352394104,5.658650239308675,5.667484283447266,5.649890581766765
2090,6.161057949066162,6.13156000773112,6.097985744476318,6.093933900197347,6.113932927449544,6.142357349395752
2100,5.910742282867432,5.877451737721761,5.860998789469401,5.900297959645589,5.878935972849528,5.884319146474202
2110,6.082314650217692,6.048807938893636,6.062973658243815,6.047401587168376,6.063995202382405,6.049404939015706
2120,5.9007649421691895,5.833573659261067,5.838953812917073,5.853758811950684,5.8463765780131025,5.864488124847412
2130,6.53398068745931,6.514896074930827,6.4922637939453125,6.545414288838704,6.522015412648519,6.532047271728516
2140,5.943922201792399,5.908059120178223,5.910376866658528,5.915340264638265,5.913975079854329,5.903798739115397
2150,5.830143292744954,5.760601997375488,5.771844069163005,5.7839897473653155,5.777388095855713,5.7825643221537275
2160,5.73183027903239,5.693696816762288,5.689576784769694,5.695439338684082,5.7141242027282715,5.707311471303304
2170,5.566044012705485,5.5282392501831055,5.519816080729167,5.5401566823323565,5.533302466074626,5.566264788309733
2180,5.829814116160075,5.78861935933431,5.785351435343425,5.795670986175537,5.812309583028157,5.802526315053304
2190,5.727397441864014,5.686824480692546,5.693175474802653,5.685190995534261,5.70438273747762,5.693317413330078
2200,6.239483674367269,6.2001339594523115,6.168046633402507,6.195434093475342,6.197598934173584,6.192546049753825
2210,6.309007485707601,6.236854553222656,6.220552126566569,6.24748690923055,6.243466695149739,6.261423110961914
2220,6.431423981984456,6.404496192932129,6.396799246470134,6.416430473327637,6.440683046976726,6.42324686050415
2230,6.017066319783528,6.012331008911133,5.990635395050049,5.995689074198405,5.9939351081848145,6.007982571919759
2240,5.957046985626221,5.911399841308594,5.878025372823079,5.9142680168151855,5.901549180348714,5.911679744720459
2250,6.4771409034729,6.445765654246013,6.434581120808919,6.462825298309326,6.4546990394592285,6.449200471242269
2260,6.191768169403076,6.1552689870198565,6.159865538279216,6.1644314130147295,6.157320022583008,6.173595428466797
2270,6.050114631652832,6.034264246622722,5.9940619468688965,6.041725794474284,6.019320170084636,6.02849276860555
2280,5.928338368733724,5.875734647115071,5.885739008585612,5.869705994923909,5.879870573679606,5.893178145090739
2290,5.667542934417725,5.631673336029053,5.611179669698079,5.6284230550130205,5.6441365877787275,5.633336702982585
2300,6.120209852854411,6.0697024663289385,6.08420991897583,6.093197027842204,6.089876174926758,6.0924027760823565
2310,5.657150904337565,5.615622202555339,5.616986910502116,5.658781846364339,5.632962067921956,5.638808727264404
2320,6.024240652720134,5.992125034332275,5.993834336598714,6.000985781351726,5.998846848805745,5.997580210367839
2330,6.366939862569173,6.330331802368164,6.346792221069336,6.346940835316976,6.350429217020671,6.338400840759277
2340,6.265143076578776,6.240613301595052,6.203314145406087,6.237892150878906,6.208333174387614,6.241055170694987
2350,5.839341481526692,5.791160424550374,5.7713141441345215,5.7954990069071455,5.807882467905681,5.802407264709473
2360,6.064976533253987,6.022226810455322,6.018424828847249,6.033171653747559,6.029060363769531,6.032493591308594
2370,5.713848272959392,5.651090304056804,5.655200481414795,5.65900993347168,5.668519814809163,5.662436008453369
2380,6.110919793446858,6.070786476135254,6.061072667439778,6.082949002583821,6.078457355499268,6.086991310119629
2390,5.4160111745198565,5.3638224601745605,5.375983238220215,5.392650127410889,5.3909478187561035,5.387413501739502
2400,6.14194377263387,6.087319691975911,6.091892560323079,6.1085405349731445,6.108847777048747,6.1009453137715655
2410,5.980475743611653,5.982030073801677,5.92320458094279,5.9596811930338545,5.982555389404297,6.006689548492432
2420,6.0294210116068525,5.987213293711345,5.996135552724202,6.000130494435628,5.997087637583415,6.0448892911275225
2430,6.355615297953288,6.24432373046875,6.2268571853637695,6.269789059956868,6.262808799743652,6.277876536051433
2440,5.882163206736247,5.78204329808553,5.781449953715007,5.781187216440837,5.797243754069011,5.813113212585449
2450,5.934764862060547,5.869185288747151,5.851377487182617,5.891712665557861,5.89921220143636,5.896435419718425
2460,6.137058575948079,6.100406964619954,6.084837754567464,6.076867580413818,6.093707243601481,6.092465082804362
2470,5.697782675425212,5.670127073923747,5.651167074839274,5.660130659739177,5.678662618001302,5.673509915669759
2480,5.543087323506673,5.518785317738851,5.517968972524007,5.518834114074707,5.514679749806722,5.522878805796306
2490,5.496949831644694,5.470466136932373,5.463163693745931,5.483824729919434,5.470620632171631,5.490224520365397
2500,6.063000520070394,6.011891682942708,6.007766246795654,6.018485069274902,6.033918062845866,6.030255635579427
2510,6.163442929585774,6.092067400614421,6.086684226989746,6.117375214894612,6.124055067698161,6.1326273282368975
2520,5.817063013712565,5.761616547902425,5.721821943918864,5.779033342997233,5.779045104980469,5.774356047312419
2530,6.0813852945963545,6.016276518503825,6.029073556264241,6.037815411885579,6.040521621704102,6.049381415049235
2540,6.195851802825928,6.1602559089660645,6.1560319264729815,6.173855463663737,6.165576775868733,6.1751203536987305
2550,6.169379552205403,6.157037734985352,6.16652266184489,6.186455885569255,6.1625715891520185,6.175856908162435
2560,5.837295691172282,5.796568870544434,5.778245449066162,5.804094473520915,5.8180108070373535,5.833483695983887
2570,6.311181863149007,6.304023742675781,6.292691866556804,6.334647973378499,6.322044690450032,6.314830462137858
2580,5.658163547515869,5.620887438456218,5.585245450337728,5.619161923726399,5.624495347340901,5.612006664276123
2590,5.819437662760417,5.814839680989583,5.804647127787272,5.836087067921956,5.810550212860107,5.810778935750325
2600,5.557150840759277,5.525928020477295,5.533724466959636,5.568967819213867,5.547406037648519,5.548963705698649
2610,6.068683465321858,6.0444793701171875,6.020496845245361,6.065817674001058,6.058401584625244,6.041922251383464
2620,5.713839530944824,5.704664548238118,5.69112491607666,5.682438850402832,5.712429364522298,5.745104153951009
2630,5.836206595102946,5.813003698984782,5.782058080037435,5.814713954925537,5.812808672587077,5.820568879445394
2640,6.055480321248372,6.031705538431804,6.0410087903340655,6.038866678873698,6.039819717407227,6.062491575876872
2650,6.278427759806315,6.251194000244141,6.244747638702393,6.272210915883382,6.266023635864258,6.253399689992269
2660,6.048947811126709,5.9881056149800616,5.972393989562988,6.021108945210774,6.006295045216878,6.013929049173991
2670,5.644460678100586,5.60473108291626,5.597530523935954,5.6229885419209795,5.622475941975911,5.608099778493245
2680,6.652614752451579,6.636174996693929,6.626199563344319,6.644788106282552,6.634428977966309,6.656138102213542
2690,5.840046723683675,5.817436218261719,5.814452330271403,5.837629954020183,5.846819718678792,5.851122856140137
2700,6.291117191314697,6.253197987874349,6.261302947998047,6.286348183949788,6.283135096232097,6.278110345204671
2710,5.924561341603597,5.875791549682617,5.877180258433024,5.9114329020182295,5.883791446685791,5.895463466644287
2720,5.608196417490642,5.545429865519206,5.546953519185384,5.5538919766743975,5.561923821767171,5.570696671803792
2730,5.59298849105835,5.58477242787679,5.581127007802327,5.603906154632568,5.598607222239177,5.591774145762126
2740,6.118967215220134,6.115143775939941,6.0777045885721845,6.11135212580363,6.124290784200032,6.134403069814046
2750,5.3359958330790205,5.299757957458496,5.296512921651204,5.312139670054118,5.310599486033122,5.324773629506429
2760,5.614123503367106,5.556718508402507,5.548242568969727,5.568842887878418,5.581317901611328,5.6104410489400225
2770,6.187190691630046,6.129244486490886,6.12508757909139,6.144757270812988,6.139613151550293,6.136373202006022
2780,5.7617513338724775,5.703131357828776,5.70449161529541,5.730823993682861,5.7250746091206866,5.7123003005981445
2790,5.540859858194987,5.492348512013753,5.5019121170043945,5.531327565511067,5.4966804186503095,5.514872392018636
2800,6.013069947560628,5.999148050944011,6.004218737284343,6.018484910329183,6.014129002888997,6.023521741231282
2810,5.719928741455078,5.65985631942749,5.663909912109375,5.683140754699707,5.6793748537699384,5.668259620666504
2820,6.1624501546223955,6.1250864664713545,6.073482990264893,6.1294294993082685,6.115085919698079,6.119495391845703
2830,6.167689482371013,6.115369002024333,6.106985727945964,6.093879381815593,6.10729440053304,6.109652042388916
2840,6.035433292388916,5.965224742889404,5.9720479647318525,5.992149035135905,5.9836188952128095,5.998182932535808
2850,5.715887546539307,5.658078829447429,5.661661148071289,5.683023611704509,5.7040330568949384,5.69601837793986
2860,5.907972653706868,5.870996157328288,5.86384646097819,5.902983983357747,5.893891493479411,5.917123794555664
2870,5.976978937784831,5.914213339487712,5.906068801879883,5.948356628417969,5.936099052429199,5.943264961242676
2880,5.871543248494466,5.8575286865234375,5.84542449315389,5.851253827412923,5.858653863271077,5.851846853892009
2890,5.649319648742676,5.570593357086182,5.5719230969746905,5.606938362121582,5.597667376200358,5.601614952087402
2900,5.45286496480306,5.404681205749512,5.372943719228108,5.415209452311198,5.416234970092773,5.41689395904541
2910,6.1042962074279785,6.041760762532552,6.02631409962972,6.064424991607666,6.0672980944315595,6.072313149770101
2920,5.980916817982991,5.93295431137085,5.930504480997722,5.949918746948242,5.968010266621907,5.958333651224772
2930,5.855504830678304,5.806453704833984,5.816724141438802,5.842282931009929,5.848710378011067,5.8458123207092285
2940,6.178769747416179,6.1279557545979815,6.159801324208577,6.155439058939616,6.144920349121094,6.151865005493164
2950,5.844468593597412,5.8309736251831055,5.8190598487854,5.832444826761882,5.853736241658528,5.855215549468994
2960,6.135058244069417,6.1149210929870605,6.081673781077067,6.10918664932251,6.1074323654174805,6.100344816843669
2970,6.059170087178548,6.007268746693929,6.001677672068278,6.039923350016276,6.027808507283528,6.0454732577006025
2980,5.477993965148926,5.413708051045735,5.396757920583089,5.423134803771973,5.432875633239746,5.434941132863362
2990,5.976061503092448,5.8936028480529785,5.886361122131348,5.909102439880371,5.8996156056722,5.910496075948079
3000,6.114075501759847,6.0522487958272295,6.06447172164917,6.069228967030843,6.0678791999816895,6.0827687581380205
3010,5.6038845380147295,5.547599156697591,5.535560290018718,5.561079184214274,5.543832143147786,5.565935134887695
3020,5.350982030232747,5.299709002176921,5.287103176116943,5.332324981689453,5.331676324208577,5.318672339121501
3030,5.804263591766357,5.780686378479004,5.7853349049886065,5.804165522257487,5.805017153422038,5.842476685841878
3040,6.056882540384929,6.0378373463948565,6.034045696258545,6.062685330708821,6.08610184987386,6.0890679359436035
3050,6.360491911570231,6.338333447774251,6.330770810445149,6.359852155049642,6.362604935963948,6.349482536315918
3060,5.572113196055095,5.515360355377197,5.515623092651367,5.532475471496582,5.544332186381022,5.534354368845622
3070,5.8959418932596845,5.846524874369304,5.83939774831136,5.887953599294026,5.8744503657023115,5.881915251413981
3080,5.920373916625977,5.822001298268636,5.828531424204509,5.843928972880046,5.85447359085083,5.857626438140869
3090,5.689194043477376,5.597786108652751,5.593563397725423,5.631603558858235,5.626187324523926,5.634781678517659
3100,5.119534810384114,5.065238952636719,5.07904036839803,5.093077182769775,5.092691262563069,5.09511931737264
3110,6.388118267059326,6.369371732076009,6.326006253560384,6.351530234018962,6.353773276011149,6.3678825696309405
3120,5.715379079182942,5.667692979176839,5.672287940979004,5.698797384897868,5.6836222012837725,5.710689067840576
3130,5.948206424713135,5.905821005503337,5.9121317863464355,5.905357360839844,5.934403260548909,5.912655830383301
3140,5.815502961476644,5.7493672370910645,5.755608081817627,5.771459897359212,5.7803730964660645,5.762442270914714
3150,5.74757178624471,5.707974751790364,5.719397862752278,5.744444370269775,5.735457261403401,5.742018063863118
3160,5.281252861022949,5.233941396077474,5.251477400461833,5.277977625528972,5.263864835103353,5.2652130126953125
3170,5.755841890970866,5.685009797414144,5.670055707295735,5.724451541900635,5.702534198760986,5.7267632484436035
3180,5.956190268198649,5.920945326487224,5.935659090677897,5.964253743489583,5.946119944254558,5.976816654205322
3190,5.387552102406819,5.346134185791016,5.371100743611653,5.397038618723552,5.373120625813802,5.384302616119385
3200,5.7729620933532715,5.7147752443949384,5.717251300811768,5.73934809366862,5.740787665049235,5.762021541595459
3210,5.318018277486165,5.284580707550049,5.279024442036946,5.302863756815593,5.294735749562581,5.309378623962402
3220,5.297248204549153,5.258843580881755,5.259535312652588,5.264250596364339,5.277544975280762,5.263120969136556
3230,6.049251556396484,5.99119504292806,6.004073301951091,6.031789461771647,6.028440475463867,6.027884801228841
3240,6.131783326466878,6.010178248087565,5.99592924118042,6.015263398488362,6.006573994954427,6.005973815917969
3250,6.531523068745931,6.500348409016927,6.500109990437825,6.521637916564941,6.517527898152669,6.5162356694539385
3260,6.075296719868978,5.992595354715983,5.982951005299886,6.030195077260335,6.025126298268636,6.006815115610759
3270,5.675897439320882,5.625680923461914,5.628696759541829,5.639666557312012,5.644900004069011,5.642577012379964
3280,6.800047556559245,6.767032146453857,6.823751290639241,6.756221930185954,6.810778458913167,6.803424994150798
3290,5.301582018534343,5.237904071807861,5.242260932922363,5.276902675628662,5.261031309763591,5.2723110516866045
3300,5.9362155596415205,5.912924925486247,5.905801296234131,5.931150595347087,5.940230210622151,5.9503254890441895
3310,5.507344881693522,5.445041497548421,5.436611493428548,5.47574504216512,5.476065953572591,5.476948897043864
3320,5.977157751719157,5.925127188364665,5.936782360076904,5.937112172444661,5.951565583546956,5.939461390177409
3330,5.774591128031413,5.713639577229817,5.699550787607829,5.763029098510742,5.730403105417888,5.732207139333089
3340,6.304689089457194,6.242406527201335,6.273942311604817,6.281562805175781,6.277702967325847,6.277043501536052
3350,5.920611222585042,5.875706036885579,5.887567043304443,5.907177925109863,5.903403917948405,5.894031842549642
3360,6.107606569925944,6.028360843658447,6.0426076253255205,6.058188120524089,6.069162686665853,6.083983421325684
3370,6.180074532826741,6.216093222300212,6.221837997436523,6.229814529418945,6.240716298421224,6.2388482093811035
3380,5.600753307342529,5.567575295766194,5.552990277608235,5.5958571434021,5.595163663228353,5.602925141652425
3390,5.829119841257731,5.783646901448567,5.7882622083028155,5.828122774759929,5.81740140914917,5.821366151173909
3400,5.469076792399089,5.372912406921387,5.373351573944092,5.415669918060303,5.393128554026286,5.392343680063884
3410,6.085278828938802,6.00084924697876,5.986073652903239,6.019466082255046,6.008689085642497,6.0702535311381025
3420,5.848161379496257,5.824884096781413,5.813193003336589,5.826676209767659,5.840004285176595,5.823035558064778
3430,5.885854562123616,5.864191214243571,5.871239026387532,5.888517538706462,5.891715367635091,5.879215717315674
3440,6.1594306627909345,6.1358574231465655,6.110484917958577,6.133244355519612,6.141869227091472,6.143678983052571
3450,5.831872304280599,5.794668038686116,5.804316997528076,5.829693794250488,5.858598868052165,5.823600769042969
3460,5.590809504191081,5.53159777323405,5.522891362508138,5.566507975260417,5.562254110972087,5.570267518361409
3470,5.745436509450276,5.698930740356445,5.6936720212300616,5.731081485748291,5.711346944173177,5.728618462880452
3480,5.644490083058675,5.604139963785808,5.603962580362956,5.6450324058532715,5.646524429321289,5.6357855796813965
3490,5.640515009562175,5.56909163792928,5.582923253377278,5.600340843200684,5.597419261932373,5.622479756673177
3500,5.725653171539307,5.68638547261556,5.688320159912109,5.696883837381999,5.675694306691487,5.693751811981201
3510,5.693119366963704,5.659496307373047,5.613834698994954,5.62246576944987,5.630851109822591,5.64958397547404
3520,5.859398206075032,5.806868553161621,5.798486391703288,5.828478495279948,5.834691524505615,5.839381217956543
3530,5.383594512939453,5.344338258107503,5.332847277323405,5.362762292226155,5.363142172495524,5.373154640197754
3540,6.023633003234863,5.9646298090616865,5.977988243103027,6.027816295623779,6.017069657643636,5.990781148274739
3550,5.725526491800944,5.7113362948099775,5.707832336425781,5.733333587646484,5.739060560862224,5.7275848388671875
3560,5.855103015899658,5.834637959798177,5.828376770019531,5.852481365203857,5.857540766398112,5.85810120900472
3570,5.860008875528972,5.833432515462239,5.818763256072998,5.822938124338786,5.835297743479411,5.83533255259196
3580,5.957570393880208,5.930875937143962,5.938084443410237,5.959986686706543,5.962609926859538,5.938896179199219
3590,5.419888973236084,5.378792762756348,5.392104466756185,5.412516911824544,5.447020371754964,5.430390993754069
3600,5.620176633199056,5.5917379061381025,5.624816099802653,5.6299513181050616,5.617637316385905,5.639184474945068
3610,5.727008819580078,5.714250087738037,5.699663321177165,5.742695490519206,5.726301670074463,5.745882352193196
3620,6.498797098795573,6.4638058344523115,6.471307436625163,6.480578422546387,6.473699887593587,6.48880656560262
3630,5.874497254689534,5.842453956604004,5.836682955423991,5.887206236521403,5.857008616129558,5.865637302398682
3640,5.732766310373942,5.694202740987142,5.693620681762695,5.756877740224202,5.720644632975261,5.727934042612712
3650,5.6218217213948565,5.581669171651204,5.566943486531575,5.685146331787109,5.586419900258382,5.597146511077881
3660,5.68870751063029,5.57427962621053,5.5758891105651855,5.90266227722168,5.661430835723877,5.612896760304769
3670,6.171850681304932,6.146659851074219,6.131069183349609,6.388664881388347,6.148227691650391,6.173706849416097
3680,5.884245236714681,5.83286174138387,5.816238721211751,6.076008160909017,5.847863515218099,5.866611957550049
3690,5.727585315704346,5.686055819193522,5.7083420753479,5.8617095947265625,5.719071547190349,5.715184370676677
3700,6.174389362335205,6.152011553446452,6.149193286895752,6.306769053141276,6.175880432128906,6.172125180562337
3710,5.581789493560791,5.523240725199382,5.533302307128906,5.661343415578206,5.543859322865804,5.571203390757243
3720,5.828046162923177,5.794633547465007,5.7801133791605634,5.901105086008708,5.802708148956299,5.8121005694071455
3730,5.636350949605306,5.5799557367960615,5.60080607732137,5.741069475809733,5.614164352416992,5.619841416676839
3740,5.257086277008057,5.185238202412923,5.205903212229411,5.291167736053467,5.244626363118489,5.235457420349121
3750,5.792809009552002,5.738074938456218,5.732272466023763,5.854593594868978,5.769357204437256,5.777635256449382
3760,5.915172417958577,5.861854871114095,5.861975193023682,5.97361962000529,5.925027211507161,5.919295310974121
3770,6.146999041239421,6.1362002690633135,6.2118425369262695,6.2514034907023115,6.145713011423747,6.1690443356831866
3780,5.463774045308431,5.438281536102295,5.4706095059712725,5.546661218007405,5.4570967356363935,5.470194498697917
3790,5.87315575281779,5.832405090332031,5.846662839253743,5.931804656982422,5.898118019104004,5.869398434956868
3800,6.029066403706868,5.9518758455912275,5.958709557851155,6.054864247639974,5.972635269165039,5.977064609527588
3810,5.583184401194255,5.501251856486003,5.497089227040608,5.601221243540446,5.519639174143474,5.525882720947266
3820,5.836196740468343,5.795262813568115,5.801220734914144,5.883368492126465,5.829593817392985,5.813869794209798
3830,5.758864084879558,5.652685642242432,5.685803413391113,5.825598398844401,5.721650282541911,5.695138136545817
3840,5.879833221435547,5.834885120391846,5.87360159556071,5.9186445871988935,5.880843798319499,5.887820561726888
3850,5.633700688680013,5.58731730779012,5.587097644805908,5.6520233154296875,5.616171042124431,5.62797212600708
3860,6.05604902903239,6.017285505930583,6.023700555165608,6.1315897305806475,6.041563669840495,6.046641826629639
3870,5.981865564982097,5.951389789581299,5.938385009765625,6.009914557139079,5.980353832244873,5.971243381500244
3880,6.400244235992432,6.352224191029866,6.352226893107097,6.440498987833659,6.365399360656738,6.375751813252767
3890,6.020899295806885,5.969676335652669,5.967644055684407,6.043839454650879,6.001082102457683,6.002761205037435
3900,5.638761043548584,5.568795045216878,5.600666046142578,5.6770860354105634,5.619527975718181,5.644191265106201
3910,5.7000625928243,5.656733989715576,5.666940053304036,5.745675563812256,5.709355513254802,5.701496760050456
3920,5.451135476430257,5.38525406519572,5.38345734278361,5.470463275909424,5.422194321950276,5.434835116068522
3930,5.82545789082845,5.7783271471659345,5.788609504699707,5.8714877764383955,5.841568946838379,5.849508444468181
3940,5.586669127146403,5.5629933675130205,5.630170663197835,5.637599150339763,5.614897886912028,5.586850802103679
3950,5.716937859853108,5.677101453145345,5.675912698109944,5.743061701456706,5.694279670715332,5.699324289957683
3960,5.516733010609944,5.473292509714763,5.463272253672282,5.563275337219238,5.4892808596293134,5.501864115397136
3970,5.392827033996582,5.3639655113220215,5.370475610097249,5.429171721140544,5.380033016204834,5.386979738871257
3980,6.180200894673665,6.177252133687337,6.162831942240397,6.203027089436849,6.1784407297770185,6.180325349171956
3990,5.651115894317627,5.609163761138916,5.603023529052734,5.680679639180501,5.6527252197265625,5.630410671234131
4000,5.589349269866943,5.543517430623372,5.522335688273112,5.610760847727458,5.572488149007161,5.525914669036865
4010,6.008303006490071,5.98996114730835,5.971601327260335,6.059218565622966,6.007257461547852,6.014866828918457
4020,5.589592933654785,5.529495080312093,5.5360110600789385,5.6131134033203125,5.579775492350261,5.628976504007976
4030,5.473317464192708,5.435169378916423,5.423875331878662,5.506435076395671,5.458246390024821,5.475774606068929
4040,6.252127011617024,6.199554443359375,6.2266777356465655,6.3029788335164385,6.260608355204265,6.267896016438802
4050,5.612053871154785,5.540278275807698,5.537153720855713,5.614432652791341,5.5674459139506025,5.609853108723958
4060,6.007781982421875,5.989272753397624,5.971639951070149,6.0489241282145185,6.056480884552002,6.026792049407959
4070,5.847067832946777,5.773331165313721,5.780340194702148,5.853519757588704,5.78802474339803,5.820425828297933
4080,5.789310932159424,5.778123060862224,5.770747820536296,5.8354566891988116,5.792560418446858,5.803935845692952
4090,5.78678560256958,5.744988759358724,5.756890614827474,5.831348578135173,5.772884527842204,5.7954684893290205
4100,5.672970453898112,5.656653722127278,5.656713326772054,5.696647644042969,5.665887673695882,5.67242415746053
4110,5.593910853068034,5.5461470286051435,5.556375662485759,5.625229676564534,5.58741569519043,5.576802094777425
4120,5.481975078582764,5.460212866465251,5.467153072357178,5.520147800445557,5.465382258097331,5.4698154131571455
4130,5.579102834065755,5.546247641245524,5.532118320465088,5.61351998647054,5.578171571095784,5.571682453155518
4140,5.732172171274821,5.720792452494304,5.684521039326985,5.767775694529216,5.725314140319824,5.711128870646159
4150,5.569808801015218,5.539774258931478,5.51619291305542,5.591610113779704,5.562087853749593,5.570857842763265
4160,6.337611357371013,6.304368654886882,6.30787467956543,6.36920960744222,6.340340932210286,6.362027645111084
4170,6.016627947489421,6.035109202067058,6.011434078216553,6.064723650614421,6.033754984537761,6.008463064829509
4180,5.856485525767009,5.864956537882487,5.8464962641398115,5.9012166659037275,5.862459659576416,5.88337500890096
4190,5.8936112721761065,5.806475003560384,5.806423664093018,5.884839216868083,5.845794041951497,5.836770693461101
4200,5.918553829193115,5.8948720296223955,5.880143483479817,5.9292778968811035,5.911805788675944,5.905779202779134
4210,6.214944362640381,6.164259274800618,6.183597246805827,6.259227752685547,6.205010096232097,6.23416805267334
4220,6.1322736740112305,6.127692858378093,6.132933775583903,6.186044534047444,6.152351061503093,6.152178128560384
4230,5.656932195027669,5.626148859659831,5.642341295878093,5.70136817296346,5.659969488779704,5.669841289520264
4240,5.83402665456136,5.786495367685954,5.777138551076253,5.84601354598999,5.824045976003011,5.796894232432048
4250,5.365326563517253,5.3318759600321455,5.331580479939778,5.394513289133708,5.360177834828694,5.361845016479492
4260,5.589231967926025,5.57243537902832,5.571969668070476,5.621713161468506,5.611839930216472,5.6240003903706866
4270,5.753331820170085,5.735059897104899,5.695418516794841,5.767355759938558,5.718592643737793,5.751157442728679
4280,5.95994774500529,5.944345951080322,5.933675765991211,6.010531902313232,5.977957248687744,5.9618330001831055
4290,5.766438325246175,5.749192555745442,5.750019709269206,5.814028422037761,5.773974418640137,5.788213570912679
4300,5.895914395650228,6.012017409006755,5.971757253011067,6.0377326011657715,5.9950259526570635,6.01009464263916
4310,5.823357899983724,5.780594825744629,5.759688377380371,5.822286764780681,5.807373046875,5.816091855367024
4320,6.015370845794678,5.974153836568196,6.003384590148926,6.050449848175049,5.984692732493083,6.027751763661702
4330,5.535148620605469,5.514912287394206,5.511062145233154,5.564754486083984,5.553911526997884,5.540773868560791
4340,5.836447874704997,5.784341494242351,5.785518805185954,5.84318478902181,5.800925572713216,5.813204288482666
4350,6.76300064722697,6.673734029134114,6.6842061678568525,6.7579952875773115,6.696362177530925,6.702178796132405
4360,5.7963864008585615,5.724728107452393,5.738336722056071,5.7947648366292315,5.772560119628906,5.77841059366862
4370,5.91689936319987,5.876997152964274,5.845041751861572,5.899981339772542,5.885382334391276,5.897458553314209
4380,5.550543626149495,5.531659444173177,5.526376883188884,5.576004187266032,5.544119993845622,5.557249704996745
4390,5.5011773109436035,5.485485076904297,5.480048656463623,5.550254662831624,5.516843795776367,5.544277985890706
4400,5.558924198150635,5.505091190338135,5.533055464426677,5.563041687011719,5.526618639628093,5.55789836247762
4410,5.997414429982503,5.952714284261067,5.949495951334636,6.00884469350179,5.982006072998047,5.990673224131267
4420,5.373292764027913,5.373377799987793,5.34333340326945,5.4775567054748535,5.425268173217773,5.37806765238444
4430,5.779154141743978,5.737124919891357,5.752322991689046,5.816216150919597,5.791391849517822,5.771361509958903
4440,5.376283009847005,5.311664422353108,5.305490493774414,5.375619888305664,5.349875450134277,5.3602973620096845
4450,5.529605706532796,5.503320058186849,5.472992897033691,5.542791684468587,5.5291571617126465,5.533945878346761
4460,5.588626543680827,5.574206352233887,5.563517729441325,5.606098651885986,5.595759232838948,5.590065797170003
4470,5.511684099833171,5.459943771362305,5.450789133707683,5.51641305287679,5.493502934773763,5.491059939066569
4480,5.721366723378499,5.72792387008667,5.713891983032227,5.783243974049886,5.75941785176595,5.7730997403462725
4490,5.919120152791341,5.877492109934489,5.869310220082601,5.93489424387614,5.91019328435262,5.9349589347839355
4500,5.604254563649495,5.560293674468994,5.556698481241862,5.594150384267171,5.604151566823323,5.574474970499675
4510,5.26978874206543,5.223881721496582,5.212981383005778,5.273874282836914,5.287219365437825,5.284603754679362
4520,5.396222114562988,5.400034268697103,5.372698148091634,5.45383087793986,5.464419682820638,5.4481767018636065
4530,5.619004726409912,5.598240852355957,5.583202044169108,5.63410488764445,5.646825631459554,5.658574104309082
4540,5.587164243062337,5.545724391937256,5.543094158172607,5.59848149617513,5.576855341593425,5.607056299845378
4550,5.981829643249512,5.940165201822917,5.944251378377278,5.991342385609944,5.9782059987386065,5.977104663848877
4560,5.61344035466512,5.575188954671224,5.5704803466796875,5.640286445617676,5.612257480621338,5.63314167658488
4570,6.073930422465007,5.989438056945801,6.002058347066243,6.099853515625,6.015373229980469,6.0513410568237305
4580,5.570620059967041,5.522010485331218,5.509115695953369,5.567733446756999,5.562083085378011,5.538907527923584
4590,5.876904487609863,5.839569886525472,5.824580033620198,5.899961471557617,5.882218996683757,5.895506858825684
4600,5.495736916859944,5.465824286142985,5.460346062978108,5.510427474975586,5.480356057484944,5.493393421173096
4610,5.517870744069417,5.4965972900390625,5.48086404800415,5.5290350914001465,5.529263178507487,5.530340353647868
4620,6.0970719655354815,6.133650779724121,6.018416404724121,6.056676387786865,6.02121623357137,6.0618282953898115
4630,5.703771273295085,5.659800211588542,5.657019933064778,5.6918942133585615,5.66172440846761,5.662675062815349
4640,5.769152005513509,5.721737702687581,5.704765319824219,5.798773606618245,5.760509808858235,5.77541971206665
4650,5.7333628336588545,5.690043131510417,5.70052973429362,5.751015822092692,5.71745761235555,5.707895596822103
4660,5.59079631169637,5.550500710805257,5.55005677541097,5.612275123596191,5.600674470265706,5.589397271474202
4670,5.830790042877197,5.797693093617757,5.787339051564534,5.926590760548909,5.864199320475261,5.838937600453694
4680,5.967940330505371,5.941314856211345,5.88413667678833,6.04339615503947,5.942703564961751,5.955746332804362
4690,5.703642050425212,5.706920146942139,5.672967433929443,5.783270835876465,5.713524182637532,5.701106230417888
4700,6.045845190684001,6.076207637786865,6.041016578674316,6.703555583953857,6.105001131693522,6.08809773127238
4710,5.882997989654541,5.85630464553833,5.862947305043538,7.4023543993632,5.878417015075684,5.868317763010661
4720,5.818643411000569,5.807494163513184,5.75308879216512,6.089783191680908,5.853273073832194,5.840554078420003
4730,5.758888562520345,5.704758644104004,5.712547779083252,5.920333067576091,5.735769589742024,5.765130837758382
4740,6.6203538576761884,6.598294734954834,6.570967197418213,6.786551634470622,6.62627379099528,6.643896261850993
4750,5.770955562591553,5.751568953196208,5.791483084360759,5.928929169972737,5.785655657450358,5.785572052001953
4760,5.719825267791748,5.717418193817139,5.6976728439331055,5.849115212758382,5.719610373179118,5.729672273000081
4770,5.5213729540507,5.50650676091512,5.549239158630371,5.617355187733968,5.564681688944499,5.5396186510721845
4780,5.886297067006429,5.879605611165364,5.884379545847575,6.044345378875732,5.900838375091553,5.918017546335856
4790,6.1144639650980634,6.064604918162028,6.078431606292725,6.182422320048015,6.121110598246257,6.114670435587565
4800,5.848481973012288,5.77978499730428,5.757346947987874,5.849700133005778,5.789328734079997,5.831521987915039
4810,6.243072668711345,6.223869164784749,6.22578779856364,6.30729881922404,6.235505104064941,6.256903012593587
4820,5.640550295511882,5.60496171315511,5.594181855519612,5.795888900756836,5.629563649495442,5.649289766947429
4830,6.001397132873535,5.995740572611491,5.970983664194743,6.098553975423177,6.042211055755615,6.022589047749837
4840,6.265186468760173,6.218283176422119,6.215470314025879,6.289077599843343,6.253730773925781,6.226004918416341
4850,5.5728386243184405,5.552438418070476,5.526071866353353,5.6563137372334795,5.56682030359904,5.565376440684001
4860,6.017773310343425,5.991945266723633,5.975666205088298,6.080623626708984,6.083332697550456,6.045654773712158
4870,5.738467852274577,5.724796295166016,5.715676466623942,5.8145802815755205,5.772229194641113,5.752114137013753
4880,6.134148915608724,6.065912087758382,6.055870374043782,6.168237527211507,6.08948278427124,6.0964023272196455
4890,5.823137919108073,5.792611440022786,5.793149948120117,5.87232240041097,5.834329764048259,5.821677366892497
4900,5.8153313000996905,5.786381244659424,5.765957514444987,5.884764353434245,5.830392678578694,5.8324869473775225
4910,5.858618100484212,5.804729302724202,5.801955699920654,5.878097216288249,5.827051321665446,5.82712443669637
4920,5.560853322347005,5.542470455169678,5.5273787180582685,5.632132371266683,5.570903301239014,5.587081432342529
4930,5.360422611236572,5.3400313059488935,5.307211875915527,5.415364901224772,5.364966869354248,5.365918795267741
4940,5.276062806447347,5.21339225769043,5.225137551625569,5.292145411173503,5.247926553090413,5.252596855163574
4950,5.833101590474446,5.790868918100993,5.794689019521077,5.867464065551758,5.820562362670898,5.828695774078369
4960,5.489711284637451,5.4779923756917315,5.460616906483968,5.534549872080485,5.472127596537272,5.4936323165893555
4970,5.491975625356038,5.496492862701416,5.495139916737874,5.6588263511657715,5.528801282246907,5.527535279591878
4980,5.47333288192749,5.448899428049724,5.4354141553243,5.60341755549113,5.483930269877116,5.481223265329997
4990,5.756046454111735,5.753383795420329,5.748573621114095,5.894829750061035,5.7739763259887695,5.764351685841878
5000,5.602360248565674,5.60890531539917,5.569019317626953,5.674281756083171,5.595656236012776,5.588785648345947
5010,5.587409973144531,5.582912127176921,5.561793327331543,5.668179035186768,5.590418974558513,5.594314893086751
5020,5.482985496520996,5.444831371307373,5.423899968465169,5.527248064676921,5.46081018447876,5.478010336558024
5030,5.836367130279541,5.82521375020345,5.795796235402425,5.888695398966472,5.879901885986328,5.8443922996521
5040,5.662187735239665,5.6267140706380205,5.624425888061523,5.729924043019612,5.645857810974121,5.684597492218018
5050,5.737940629323323,5.721457004547119,5.714183807373047,5.808813571929932,5.7588198979695635,5.75599988301595
5060,5.609604040781657,5.544661680857341,5.5545525550842285,5.645180384318034,5.615057468414307,5.622297286987305
5070,5.70104185740153,5.662909030914307,5.666784922281901,5.737092653910319,5.718387921651204,5.670249621073405
5080,5.301007270812988,5.272256692250569,5.272626876831055,5.3468014399210615,5.297715822855632,5.31188948949178
5090,6.6792270342508955,5.498044490814209,5.475266456604004,5.580129464467366,5.534900188446045,5.5478515625
5100,6.2457625071207685,5.311163266499837,5.295431613922119,5.41267744700114,5.357442220052083,5.3365372021993
5110,7.4676103591918945,6.2091490427653,6.168173631032308,6.328499635060628,6.220200379689534,6.212241331736247
5120,6.9722137451171875,5.89875586827596,5.897605260213216,5.9819997151692705,5.926051139831543,5.926689624786377
5130,6.320099989573161,5.827730019887288,5.800690809885661,5.9029860496521,5.843888759613037,5.850315093994141
5140,6.209213733673096,5.841157118479411,5.805148283640544,5.892674922943115,5.848088423411052,5.847728093465169
5150,5.776741981506348,5.467831293741862,5.482462247212728,5.5454277992248535,5.475335121154785,5.523171583811442
5160,5.626891136169434,5.349775473276774,5.333540121714274,5.387697537740071,5.385674794514974,5.3747938474019366
5170,5.887002786000569,5.56157922744751,5.533793131510417,5.644548416137695,5.590198675791423,5.584102630615234
5180,5.685506025950114,5.493239879608154,5.483177661895752,5.5769422849019366,5.539932092030843,5.517626921335856
5190,5.814362366994222,5.602936267852783,5.610381921132405,5.74053430557251,5.672160466512044,5.653045654296875
5200,5.849331378936768,5.676425615946452,5.662239869435628,5.753400643666585,5.708739280700684,5.699982484181722
5210,5.718270778656006,5.528726577758789,5.521780649820964,5.661919752756755,5.570967197418213,5.567416191101074
5220,5.9228409131368,5.669015089670817,5.640336990356445,5.722117900848389,5.681541760762532,5.70411491394043
5230,5.775859038035075,5.601067225138347,5.588111877441406,5.725812911987305,5.640424569447835,5.617498397827148
5240,5.940259138743083,5.660919666290283,5.6490810712178545,5.764934380849202,5.703618208567302,5.699663798014323
5250,5.473322709401448,5.267436504364014,5.269504547119141,5.362378279368083,5.317254543304443,5.32339334487915
5260,5.839708964029948,5.684366226196289,5.664148648579915,5.807428359985352,5.7368095715840655,5.696956475575765
5270,5.769485950469971,5.58716615041097,5.580466429392497,5.7598808606465655,5.628182252248128,5.607585589090983
5280,5.918946584065755,5.775475819905599,5.750720024108887,5.900958220163981,5.818569342295329,5.7919074694315595
5290,5.692777792612712,5.558638254801433,5.537486553192139,5.642204920450847,5.594686031341553,5.609017531077067
5300,6.294549783070882,6.154523054758708,6.165481249491374,6.294626871744792,6.222376823425293,6.238104343414307
5310,6.0413923263549805,5.856039524078369,5.8310723304748535,5.956384817759196,5.882459799448649,5.900828679402669
5320,5.906291325887044,5.720116297403972,5.69852336247762,5.844855626424153,5.778393427530925,5.759317239125569
5330,5.6503550211588545,5.506882826487224,5.50905179977417,5.57578722635905,5.534472465515137,5.519246578216553
5340,5.9800794919331866,5.828442573547363,5.816558837890625,5.9492034912109375,5.870440165201823,5.871014753977458
5350,5.569352149963379,5.3935526212056475,5.378948052724202,5.484581311543782,5.449856281280518,5.423379103342692
5360,5.812787850697835,5.703204154968262,5.693960984547933,5.779245853424072,5.747230688730876,5.724223613739014
5370,5.589165369669597,5.4439802169799805,5.419588088989258,5.599142710367839,5.464685281117757,5.455112457275391
5380,5.626034418741862,5.447628498077393,5.453583399454753,5.5442501703898115,5.514710744222005,5.4868706067403155
5390,5.376890659332275,5.208462715148926,5.209567546844482,5.304443995157878,5.25160026550293,5.243913809458415
5400,5.5982662836710615,5.511563301086426,5.49583625793457,5.560597578684489,5.517569065093994,5.523597081502278
5410,5.646459897359212,5.531387011210124,5.5083333651224775,5.578575134277344,5.559897740681966,5.520898342132568
5420,5.650142828623454,5.531870524088542,5.516055266062419,5.59511677424113,5.570956230163574,5.565627257029216
5430,5.94741678237915,5.790927728017171,5.7784163157145185,5.873280684153239,5.846090157826741,5.830750942230225
5440,5.7488298416137695,5.650798956553142,5.620122909545898,5.70777702331543,5.687134424845378,5.682038307189941
5450,5.488576730092366,5.376989523569743,5.3724104563395185,5.442885875701904,5.418266614278157,5.426968097686768
5460,6.227369626363118,6.115755399068196,6.110485553741455,6.185791810353597,6.16288407643636,6.155904134114583
5470,5.864975611368815,5.679049650828044,5.65040938059489,5.759320100148519,5.747262954711914,5.726966857910156
5480,5.293248812357585,5.186769167582194,5.162970225016276,5.238886038462321,5.222123146057129,5.206235885620117
5490,5.938039302825928,5.8514353434244795,5.828353563944499,5.944228013356526,5.869367758433024,5.861316839853923
5500,5.412789026896159,5.293782552083333,5.309511184692383,5.385392030080159,5.363749186197917,5.343022505442302
5510,5.572335243225098,5.441826979319255,5.439584891001384,5.522708098093669,5.478730042775472,5.500464121500651
5520,5.838681697845459,5.711095015207927,5.689456621805827,5.789792537689209,5.743611176808675,5.744891325632731
5530,5.7989277839660645,5.654486656188965,5.654630343119304,5.7388176918029785,5.708616415659587,5.701938311258952
5540,5.570460478464763,5.407236735026042,5.392962296803792,5.481432596842448,5.458865801493327,5.430423418680827
5550,6.312279065450032,6.178572336832683,6.134673436482747,6.247307300567627,6.202449957529704,6.23000971476237
5560,5.833809057871501,5.6959907213846845,5.672496159871419,5.774853865305583,5.718013445536296,5.715038299560547
5570,5.772428830464681,5.600071907043457,5.585205078125,5.680893580118815,5.651182174682617,5.682681719462077
5580,5.846791903177897,5.691688219706218,5.718203544616699,5.769078413645427,5.736098766326904,5.791767597198486
5590,5.801996072133382,5.66550890604655,5.673971176147461,5.742438634236653,5.689215660095215,5.7339247067769366
5600,5.964677492777507,5.864677270253499,5.93189016977946,5.898804664611816,5.872118314107259,5.891389528910319
5610,5.917898972829183,5.767695585886638,5.764759063720703,5.8536092440287275,5.799442450205485,5.846465905507405
5620,6.172695318857829,6.090127309163411,6.087450822194417,6.156885623931885,6.111821333567302,6.1949483553568525
5630,5.513487497965495,5.327347278594971,5.336651007334392,5.372976303100586,5.358913103739421,5.37757666905721
5640,5.7144802411397295,5.617750803629558,5.563389778137207,5.659218629201253,5.63528569539388,5.6353104909261065
5650,6.312240759531657,6.218998432159424,6.2183864911397295,6.28745683034261,6.23846960067749,6.253097057342529
5660,5.805159727732341,5.609768231709798,5.6009416580200195,5.6623837153116865,5.6623202959696455,5.701383590698242
5670,6.201083660125732,6.016002655029297,6.011829217274983,6.078063329060872,6.033800443013509,6.085054874420166
5680,5.599853992462158,5.500151634216309,5.4926862716674805,5.562410036722819,5.516975561777751,5.596175829569499
5690,5.446526209513347,5.322890440622966,5.297649224599202,5.376108010609944,5.367499669392903,5.421535491943359
5700,5.7635494867960615,5.614634990692139,5.597908814748128,5.672763029734294,5.65990670522054,5.737420082092285
5710,6.4226531982421875,6.316147963205974,6.266706148783366,6.332627932230632,6.300232410430908,6.387370745340983
5720,5.774401982625325,5.659257570902507,5.652228991190593,5.7448709805806475,5.702064037322998,5.731370131174724
5730,5.710397720336914,5.595276355743408,5.637278238932292,5.687622706095378,5.632925828297933,5.641801516215007
5740,5.524103959401448,5.415050665537517,5.405603090922038,5.469220320383708,5.445041656494141,5.486887613932292
5750,5.869874954223633,5.8628973960876465,5.811024824778239,5.884829203287761,5.88771375020345,5.877957661946614
5760,5.72609297434489,5.585370222727458,5.57693338394165,5.6635200182596845,5.643313566843669,5.655779997507731
5770,6.080057303110759,5.942744255065918,5.932416915893555,5.989761193593343,5.973043759663899,5.970983982086182
5780,5.720696449279785,5.587188561757405,5.588139057159424,5.6621659596761065,5.613796710968018,5.644177118937175
5790,5.844344139099121,5.718307018280029,5.721818606058757,5.820343494415283,5.763667583465576,5.764141241709392
5800,6.052058855692546,5.946998755137126,5.941145737965901,6.0101315180460615,6.022052764892578,6.000846862792969
5810,6.123139381408691,5.901276747385661,5.867737611134847,5.943652947743733,5.913723150889079,5.938830534617106
5820,5.325201988220215,5.14057715733846,5.107663154602051,5.163173198699951,5.177067915598552,5.178311347961426
5830,5.775200843811035,5.617569446563721,5.607344468434651,5.688639481862386,5.671684265136719,5.703286170959473
5840,5.9237009684244795,5.807212193806966,5.783485730489095,5.850344340006511,5.847419102986653,5.870185534159343
5850,5.78589391708374,5.643680254618327,5.629651069641113,5.681417147318522,5.68149995803833,5.715935389200847
5860,5.994671026865642,5.833232879638672,5.848710695902507,5.899489879608154,5.867321173350017,5.881724675496419
5870,5.437969366709392,5.297569592793782,5.295118967692058,5.371820131937663,5.336320877075195,5.360698541005452
5880,5.78872013092041,5.587881088256836,5.590993722279866,5.673973719278972,5.6303785641988116,5.636858940124512
5890,6.01226011912028,5.822894255320231,5.8353950182596845,5.88964319229126,5.885616779327393,5.884213288625081
5900,5.811944484710693,5.631487210591634,5.643965403238933,5.684314886728923,5.670414129892985,5.68479585647583
5910,5.962936560312907,5.891952037811279,5.8737765947977705,6.0085380872090655,5.8986250559488935,5.926960309346517
5920,5.543998718261719,5.4279405275980634,5.406445185343425,5.48723300298055,5.446820418039958,5.482560157775879
5930,5.7005947430928545,5.5387701988220215,5.512761274973552,5.58132537206014,5.570559183756511,5.595510482788086
5940,5.664717833201091,5.545547326405843,5.509662946065267,5.598896344502767,5.583635012308757,5.597136497497559
5950,5.900698184967041,5.802720864613851,5.797462145487468,5.86267884572347,5.837829113006592,5.845805962880452
5960,5.681917031606038,5.539026260375977,5.5434675216674805,5.63678503036499,5.560717423756917,5.574410915374756
5970,5.715241591135661,5.649252732594808,5.617489337921143,5.682952404022217,5.666633288065593,5.664581457773845
5980,5.907266934712728,5.794167518615723,5.778762658437093,5.859475294748942,5.814258893330892,5.826883316040039
5990,5.471469402313232,5.3502607345581055,5.346269766489665,5.434140046437581,5.385477542877197,5.405602773030599
6000,5.6094818115234375,5.505137761433919,5.495167096455892,5.538008530934651,5.5188368161519366,5.5363311767578125
6010,6.013343175252278,5.921956857045491,5.937360127766927,5.987815539042155,5.960920969645183,5.957826296488444
6020,5.526823202768962,5.454337120056152,5.450863520304362,5.53736670811971,5.508431434631348,5.510779857635498
6030,5.560728073120117,5.417702356974284,5.429877599080403,5.542649428049724,5.46128527323405,5.490592797597249
6040,5.802584648132324,5.737238883972168,5.713898817698161,5.798597653706868,5.772505283355713,5.77232027053833
6050,5.710286458333333,5.5920664469401045,5.580817699432373,5.66856575012207,5.642064571380615,5.639753023783366
6060,5.699863274892171,5.581127643585205,5.551612218221028,5.624258041381836,5.59501584370931,5.603411674499512
6070,5.932267189025879,5.829470793406169,5.812394142150879,5.890004475911458,5.852713425954183,5.86263370513916
6080,5.635270913441976,5.5509819984436035,5.517143726348877,5.604803403218587,5.562673727671306,5.600681304931641
6090,5.6003068288167315,5.500529607137044,5.445104598999023,5.5451100667317705,5.4980214436848955,5.534271399180095
6100,5.2771280606587725,5.14126714070638,5.123374938964844,5.211700916290283,5.159335613250732,5.201271851857503
6110,5.462851365407308,5.38051160176595,5.376478513081868,5.415600617726644,5.396720886230469,5.444910367329915
6120,5.790218512217204,5.716103235880534,5.684335390726726,5.758704662322998,5.732150077819824,5.731298605600993
6130,5.8775865236918134,5.777333736419678,5.732891241709392,5.8254977862040205,5.817847887674968,5.836441198984782
6140,5.202449798583984,5.10348653793335,5.095592498779297,5.140294710795085,5.146203676859538,5.1652224858601885
6150,5.322141329447429,5.223891258239746,5.20305331548055,5.266282081604004,5.26162592569987,5.274755160013835
6160,5.720223585764567,5.6200911204020185,5.610277016957601,5.687641461690267,5.640580654144287,5.649860382080078
6170,5.806768576304118,5.7978285153706866,5.766412893931071,5.868974526723226,5.832594235738118,5.811116059621175
6180,5.769255797068278,5.685323079427083,5.684328397115071,5.751423041025798,5.75264851252238,5.727630774180095
6190,5.739616235097249,5.73423703511556,5.6883476575215655,5.723378499348958,5.752693970998128,5.7221652666727705
6200,5.332906881968181,5.2351142565409345,5.217660586039226,5.299474716186523,5.276070435841878,5.278570810953776
6210,5.494434356689453,5.418541431427002,5.37941837310791,5.483427206675212,5.470690409342448,5.445302327473958
6220,5.634124755859375,5.505873044331868,5.510743459065755,5.583555698394775,5.562426884969075,5.557354132334392
6230,5.739252249399821,5.6365860303243,5.630083401997884,5.687062740325928,5.6662704149882,5.702648003896077
6240,6.058078765869141,5.996982574462891,5.979252179463704,6.042453130086263,6.016432285308838,6.036467393239339
6250,5.893335342407227,5.793046951293945,5.797444661458333,5.897538820902507,5.870921770731608,5.8562858899434405
6260,5.576432387034099,5.4975558916727705,5.477300802866618,5.555923779805501,5.5246208508809405,5.533215840657552
6270,5.372279167175293,5.233096599578857,5.228938102722168,5.3449045817057295,5.3136569658915205,5.298233509063721
6280,5.445250829060872,5.369507630666097,5.33757479985555,5.4310916264851885,5.440450668334961,5.429644425710042
6290,5.615662256876628,5.556304772694905,5.5952121416727705,5.619194666544597,5.591111660003662,5.600688616434733
6300,5.4082991282145185,5.302975177764893,5.3080315589904785,5.40204922358195,5.348282972971599,5.343596617380778
6310,5.758795102437337,5.682340304056804,5.642540454864502,5.742717107137044,5.720822175343831,5.708296616872151
6320,5.850317160288493,5.736309210459392,5.687441190083821,5.842019399007161,5.801998297373454,5.747786521911621
6330,5.674929300944011,5.586583137512207,5.560740311940511,5.600636641184489,5.58515469233195,5.6101460456848145
6340,5.476209958394368,5.397183895111084,5.394339084625244,5.4645454088846845,5.43199348449707,5.442797978719075
6350,6.190661589304606,6.142604033152263,6.112204710642497,6.14978043238322,6.1436944007873535,6.203198591868083
6360,6.1082719167073565,6.00312074025472,5.981892108917236,6.059237480163574,6.025376796722412,6.059118429819743
6370,5.520098686218262,5.442627588907878,5.417780717213948,5.501660664876302,5.444937705993652,5.475772062937419
6380,5.838985443115234,5.697105248769124,5.66267728805542,5.746828556060791,5.698774655659993,5.714709599812825
6390,5.73457145690918,5.6576032638549805,5.65293566385905,5.702386379241943,5.676532904307048,5.687547365824382
6400,6.106735547383626,6.044920444488525,6.015160083770752,6.135393142700195,6.065849781036377,6.110512097676595
6410,5.381084442138672,5.298129081726074,5.283019383748372,5.341480731964111,5.312782446543376,5.331008434295654
6420,5.088138739267985,4.999215443929036,4.960224151611328,5.032734235127767,5.009255886077881,5.0116957028706866
6430,5.796518484751384,5.708983421325684,5.676719506581624,5.771904468536377,5.744272549947103,5.758352915445964
6440,6.3936448097229,6.299886544545491,6.2384904225667315,6.336170673370361,6.3400295575459795,6.307826201121013
6450,5.534237225850423,5.466775894165039,5.46234114964803,5.509079297383626,5.488716125488281,5.501888751983643
6460,5.819544315338135,5.728587786356608,5.687884489695231,5.777024904886882,5.779727300008138,5.754572709401448
6470,5.788045406341553,5.697824319203694,5.664144198099772,5.7413411140441895,5.880823612213135,5.7800618807474775
6480,5.709770838419597,5.615113417307536,5.803826491038005,5.7751545906066895,5.765010674794515,5.750910917917888
6490,5.659799416859944,5.555688381195068,6.637671788533528,5.615555922190349,6.737623850504558,5.667290687561035
6500,5.580348968505859,5.491431554158528,5.956005255381267,5.571951866149902,5.715731143951416,5.567639509836833
6510,6.012776215871175,5.820649305979411,6.196853001912435,7.348283767700195,5.938163757324219,5.886697451273601
6520,6.285911560058594,5.763474623362224,6.412924766540527,5.816757837931315,5.839783986409505,5.912549654642741
6530,5.950322310129802,5.672513643900554,5.97137975692749,5.780567804972331,5.981017112731934,5.874535878499349
6540,5.856444040934245,5.662006855010986,5.921622435251872,5.752735614776611,5.785245895385742,5.776599089304606
6550,5.855584939320882,5.638451099395752,5.866559982299805,5.732945442199707,5.755792299906413,5.917585849761963
6560,5.708732922871907,5.538094361623128,5.750600973765056,5.624580065409343,5.641082127888997,5.655797004699707
6570,5.7452545166015625,5.596017996470134,6.342258294423421,5.6803849538167315,5.707781632741292,6.389444828033447
6580,5.152320861816406,5.0086625417073565,5.57578182220459,5.074201901753743,5.134608904520671,5.7115607261657715
6590,5.691862106323242,5.57693608601888,6.009080568949382,5.645687739054362,5.6792581876118975,5.856393973032634
6600,6.014506816864014,5.952791690826416,6.256316026051839,5.9972483317057295,5.998646259307861,6.159048398335774
6610,5.724838415781657,5.615571657816569,5.841318925221761,5.6537783940633135,6.129403432210286,5.835161526997884
6620,5.311395009358724,5.219895680745442,5.378165404001872,5.259554227193196,5.607823530832927,5.371989885965983
6630,5.603012720743815,5.527141571044922,5.682394186655681,5.551298936208089,6.056920051574707,5.676421960194905
6640,5.772497018178304,5.683861255645752,5.9263566335042315,5.7593183517456055,6.247122605641683,5.8795294761657715
6650,6.6819539070129395,6.382379213968913,6.425249417622884,6.231951077779134,6.721871058146159,6.533587455749512
6660,6.485821882883708,6.742039203643799,6.7703857421875,6.227095286051433,6.8313212394714355,6.295626799265544
6670,6.1414000193278,6.373098850250244,6.471498012542725,5.892789363861084,6.525648276011149,6.328413486480713
6680,6.359792550404866,6.463807582855225,6.45647668838501,6.211653550465901,6.617168267567952,6.293417612711589
6690,6.120107968648274,6.125630060831706,6.4018448193868,6.002890427907308,6.486910184224446,6.124124685923259
6700,5.824953556060791,5.859845956166585,5.913634141286214,5.680597464243571,6.061179955800374,5.775129159291585
6710,5.68243424097697,5.565885702768962,5.713447093963623,5.502600987752278,5.764127413431804,5.627989451090495
6720,5.69061819712321,5.641735871632894,5.905110677083333,5.574911435445149,5.795117378234863,5.673863252003987
6730,5.296796798706055,5.32175079981486,5.430308818817139,5.16605790456136,5.46313460667928,5.244671662648519
6740,5.956490516662598,6.193973223368327,6.157023588816325,5.85986328125,6.250432014465332,5.9321638743082685
6750,5.459733645121257,5.573072910308838,5.531562964121501,5.35410197575887,5.7678297360738116,5.437849521636963
6760,5.8661322593688965,5.790547847747803,6.0261993408203125,5.775506337483724,6.002878824869792,5.8500596682230634
6770,5.759656270345052,5.641994158426921,5.816861470540364,5.625312169392903,5.8724972407023115,5.650459448496501
6780,5.842641353607178,5.759487628936768,5.894071578979492,5.725468476613362,5.906733989715576,5.77878475189209
6790,6.0330915451049805,6.009759902954102,6.135321458180745,5.963555335998535,6.198235034942627,6.102241516113281
6800,6.043519337972005,6.023695945739746,6.131880919138591,5.992620786031087,6.145869731903076,6.040629863739014
6810,5.728261470794678,5.7040114402771,5.773545742034912,5.677864710489909,5.790545304616292,5.677037398020427
6820,5.865858395894368,5.717442353566487,5.835700352986653,5.722886562347412,5.880895614624023,5.749078273773193
6830,5.925654252370198,5.922346750895183,6.002724806467692,5.911781311035156,6.0694260597229,5.973639806111653
6840,5.752534071604411,5.830771605173747,5.810742537180583,5.692069053649902,5.85792350769043,5.733072598775228
6850,5.928924401601155,5.8706709543863935,6.0037689208984375,5.868209997812907,6.0116651852925616,5.919230143229167
6860,6.527899742126465,6.509382883707683,6.652496814727783,6.46959114074707,6.62264362970988,6.541590054829915
6870,5.655741373697917,5.59927495320638,5.719755490620931,5.637100378672282,5.7637513478597,5.677886486053467
6880,6.102305094401042,6.035380840301514,6.1523464520772295,6.02743673324585,6.240443229675293,6.103817621866862
6890,5.559903462727864,5.501535256703694,5.565425872802734,5.501351515452067,5.852790832519531,5.545111338297526
6900,6.019995212554932,5.9411905606587725,6.039697329203288,5.961280822753906,6.141050338745117,5.98649787902832
6910,5.625070254007976,5.554371515909831,5.640964825948079,5.525810559590657,5.727996031443278,5.596169471740723
6920,5.570594151814778,5.531935056050618,5.550610065460205,5.490023136138916,5.692041714986165,5.512439568837483
6930,5.552386283874512,5.4420294761657715,5.531833171844482,5.402189413706462,5.653508981068929,5.437928040822347
6940,6.18941863377889,6.168032646179199,6.204938252766927,6.1989820798238116,6.3106387456258135,6.2099887530008955
6950,5.755188624064128,5.629781564076741,5.650048732757568,5.586024284362793,5.73195234934489,5.63649050394694
6960,6.091842174530029,6.1113661130269366,6.0758341153462725,6.075061321258545,6.179507573445638,6.05107847849528
6970,5.831658999125163,7.427387873331706,5.867606004079183,5.78641398747762,5.917840639750163,5.805727958679199
6980,5.602571487426758,5.8050821622212725,5.608547210693359,5.546192646026611,5.6662917137146,5.598862648010254
6990,5.663211027781169,5.697847366333008,5.528108437856038,5.480158805847168,5.598213990529378,5.528066317240397
7000,5.5890727043151855,5.669323762257894,5.517614364624023,5.482015927632649,5.608528296152751,5.55894136428833
7010,5.58724323908488,5.76529582341512,5.585584799448649,5.514328638712565,5.670043468475342,5.56902551651001
7020,5.359763781229655,5.422592004140218,5.312828063964844,5.251853624979655,5.364373366038005,5.311369260152181
7030,5.860331058502197,5.955116430918376,5.949971040089925,5.846149762471517,6.013190587361653,5.861214478810628
7040,5.652090072631836,5.743160088857015,5.674689610799153,5.659806887308757,5.743056774139404,5.661237398783366
7050,5.361833890279134,5.474917729695638,5.3956405321757,5.330663522084554,5.462698777516683,5.353532473246257
7060,5.670690854390462,5.756563186645508,5.726426601409912,5.6898988087972,5.786444664001465,5.720352649688721
7070,5.493333339691162,5.526583830515544,5.47949234644572,5.455590565999349,5.573611418406169,5.486181418100993
7080,5.622691472371419,5.714207172393799,5.701527913411458,5.633987903594971,5.728647708892822,5.666050752003987
7090,5.361798127492269,5.509009997049968,5.361342271169026,5.312205155690511,5.42742919921875,5.33527930577596
7100,5.576456705729167,5.6024276415507,5.5464653968811035,5.507894198099772,5.64049752553304,5.525945981343587
7110,5.5792616208394366,5.591206868489583,5.554195245107015,5.545843760172526,5.702307224273682,5.583454132080078
7120,5.629575729370117,5.674940586090088,5.622324784596761,5.601259708404541,5.667658964792888,5.617504914601644
7130,5.742977778116862,5.729682445526123,5.746244112650554,5.676708062489827,5.792158921559651,5.683697700500488
7140,5.5769453048706055,5.621734142303467,5.60348908106486,5.562170505523682,5.659095128377278,5.5965118408203125
7150,5.285680770874023,5.315194765726726,5.326922416687012,5.288815975189209,5.397883574167888,5.284609158833821
7160,5.761594136555989,5.796342372894287,5.7701958020528155,5.7600250244140625,5.84346071879069,5.752693176269531
7170,5.620297908782959,5.587249914805095,5.57595682144165,5.559309164683024,5.642097473144531,5.5711900393168134
7180,5.223636627197266,5.23784335454305,5.241953690846761,5.23403278986613,5.298051993052165,5.230328400929769
7190,6.032991409301758,6.026012420654297,6.03084135055542,6.000789165496826,6.087997913360596,5.999151388804118
7200,5.896989981333415,5.937665939331055,5.944296995798747,5.917680740356445,6.009552478790283,5.892101287841797
7210,4.696089108784993,4.686508496602376,4.702451070149739,4.695101102193196,4.752799987792969,4.6877444585164385
7220,5.556077321370442,5.619448661804199,5.557450930277507,5.556341489156087,5.640529155731201,5.5662557284037275
7230,5.6323723793029785,5.61003319422404,5.596786816914876,5.5959445635477705,5.656585693359375,5.628439744313558
7240,5.459002494812012,5.466717878977458,5.446906566619873,5.42869504292806,5.53801155090332,5.42850128809611
7250,5.9373830159505205,5.954102198282878,5.949099063873291,5.9458591143290205,6.02748441696167,5.947374979654948
7260,5.490847269694011,5.447757085164388,5.4513600667317705,5.42461633682251,5.52777640024821,5.4413431485493975
7270,5.520015557607015,5.525721073150635,5.516626675923665,5.499949137369792,5.566481113433838,5.4908091227213545
7280,5.4951504071553545,5.482174396514893,5.481026490529378,5.487355868021647,5.559680620829265,5.542148113250732
7290,5.333672046661377,5.321017901102702,5.340717792510986,5.316895484924316,5.368156909942627,5.324776649475098
7300,5.180393536885579,5.150657971700032,5.127904733022054,5.160272121429443,5.2382815678914385,5.186831951141357
7310,5.480377197265625,5.504266579945882,5.464029471079509,5.46333106358846,5.503739356994629,5.483761310577393
7320,5.420217514038086,5.42668088277181,5.446424643198649,5.452253977457683,5.473633289337158,5.427753925323486
7330,5.769265492757161,5.726107279459636,5.73195743560791,5.7441121737162275,5.804367383321126,5.764179388682048
7340,5.418174584706624,5.400511423746745,5.390373071034749,5.385959307352702,5.504941463470459,5.409602324167888
7350,5.4201788902282715,5.355483690897624,5.4009785652160645,5.413316408793132,5.461877504984538,5.376270453135173
7360,5.3658115069071455,5.358551502227783,5.362106959025065,5.406980832417806,5.404722372690837,5.380982240041097
7370,5.395528952280681,5.36922820409139,5.381568590799968,5.417318820953369,5.439076105753581,5.369903405507405
7380,5.5968038241068525,5.596309185028076,5.621315320332845,5.617247104644775,5.673012733459473,5.619694232940674
7390,5.589779218037923,5.594195206960042,5.576478004455566,5.589942296346028,5.656058470408122,5.615580240885417
7400,6.0105086962382,5.9520901044209795,5.9655303955078125,5.941278298695882,6.031899293263753,5.945595423380534
7410,5.680230140686035,5.729033788045247,5.692470868428548,5.6959231694539385,5.750794569651286,5.719459692637126
7420,5.689740498860677,5.693943500518799,5.6935685475667315,5.681999206542969,5.72310749689738,5.694960912068685
7430,5.320937315622966,5.316609223683675,5.327596028645833,5.319535255432129,5.396236260732015,5.317964394887288
7440,6.030399163564046,6.072877089182536,6.040410041809082,6.051151752471924,6.0893486340840655,6.065950870513916
7450,7.0397413571675616,7.084223747253418,7.082169850667317,7.043356577555339,7.1670505205790205,7.02434237798055
7460,5.516007582346599,5.499691804250081,5.507466157277425,5.5585886637369795,5.5783891677856445,5.519505659739177
7470,5.612628936767578,5.590044339497884,5.601146380106608,5.613964557647705,5.628294150034587,5.619121710459392
7480,5.302938938140869,5.2730458577473955,5.271379470825195,5.289897918701172,5.344554583231608,5.285616556803386
7490,5.635963439941406,5.648727258046468,5.636021455128987,5.653545379638672,5.721471468607585,5.642293771107991
7500,5.907455762227376,5.731312274932861,5.700508753458659,5.737226327260335,5.785504659016927,5.720591862996419
7510,5.7988387743632,5.576749324798584,5.593172073364258,5.58844534556071,5.656374454498291,5.580297311147054
7520,5.961451053619385,5.945710182189941,5.8607284228007,5.8751176198323565,5.917760848999023,5.939746856689453
7530,5.6053517659505205,5.519056955973308,5.533180872599284,5.534395535786946,5.5784227053324384,5.5184407234191895
7540,5.684099515279134,5.623390515645345,5.624558925628662,5.631149450937907,5.688121318817139,5.641948858896892
7550,5.861425558725993,5.810955047607422,5.8467644055684405,5.829929669698079,5.894863446553548,5.816745440165202
7560,5.449752012888591,5.411876519521077,5.420816421508789,5.435943762461345,5.478993892669678,5.428625583648682
7570,5.613999843597412,5.546712239583333,5.530530611673991,5.55789581934611,5.6639018058776855,5.583942572275798
7580,5.668881416320801,5.633861382802327,5.636294047037761,5.612783908843994,5.69162114461263,5.623525778452556
7590,5.500894387563069,5.346054395039876,5.331048965454102,5.349222501118978,5.411802768707275,5.326378186543782
7600,6.028249740600586,6.0013448397318525,5.9561112721761065,6.008686860402425,6.036875406901042,6.026701291402181
7610,5.86575714747111,5.796107451121013,5.786245981852214,5.803451379140218,5.868121147155762,5.7867997487386065
7620,5.52293332417806,5.5079121589660645,5.504662990570068,5.507244110107422,5.576162338256836,5.525246461232503
7630,5.742735385894775,5.6747128168741865,5.70954958597819,5.700013637542725,5.771170298258464,5.709781487782796
7640,5.759898980458577,5.7269062995910645,5.745921452840169,5.748536586761475,5.787834644317627,5.748382568359375
7650,5.77853520711263,5.799403667449951,5.80456002553304,5.803730328877767,5.847360928853353,5.884520371754964
7660,5.604257742563884,5.568439960479736,5.5463072458903,5.591338316599528,5.618164539337158,5.5825150807698565
7670,5.887894471486409,5.900103569030762,5.882431825002034,5.886826038360596,5.922530651092529,5.874004364013672
7680,5.638669649759929,5.628472646077474,5.611207644144694,5.647408485412598,5.687655766805013,5.64573335647583
7690,5.370092709859212,5.341231505076091,5.324069658915202,5.414105733235677,5.375004291534424,5.3501566251118975
7700,5.3895243008931475,5.398311614990234,5.394531726837158,5.40081771214803,5.44391663869222,5.411883354187012
7710,5.847492694854736,5.86008898417155,5.8308173815409345,5.912945588429769,5.8850142161051435,5.855247815450032
7720,5.120306173960368,5.062021732330322,5.078070163726807,5.116568724314372,5.121670246124268,5.0927815437316895
7730,5.598030885060628,5.554373582204183,5.560230890909831,5.6302774747212725,5.620259761810303,5.583996613820394
7740,5.7079817454020185,5.700460751851399,5.676211992899577,5.711792627970378,5.75804344813029,5.735379219055176
7750,5.503607749938965,5.4666086832682295,5.442428906758626,5.486170927683513,5.534927845001221,5.472400665283203
7760,5.9177853266398115,5.8283797899882,5.832008361816406,5.849268118540446,5.8677077293396,5.817346731821696
7770,6.103202660878499,6.106347878774007,6.081738471984863,6.103623390197754,6.175431887308757,6.137376308441162
7780,6.129453976949056,6.187498728434245,6.0992153485616045,6.134623209635417,6.1890896161397295,6.152822335561116
7790,5.545241355895996,5.522028128306071,5.559556325276692,5.537531057993571,5.588330904642741,5.564498106638591
7800,5.685278574625651,5.660596529642741,5.67401123046875,5.664462248484294,5.710268020629883,5.676862398783366
7810,5.539760112762451,5.532664775848389,5.515101909637451,5.538657347361247,5.574246724446614,5.530490239461263
7820,5.49143107732137,5.431857744852702,5.416486740112305,5.431605497996013,5.470961252848308,5.454384803771973
7830,5.182640075683594,5.155983924865723,5.1596089998881025,5.185871918996175,5.2308729489644366,5.19085677464803
7840,5.636622428894043,5.607590993245442,5.60986868540446,5.623164971669515,5.687170664469401,5.662195205688477
7850,5.461443583170573,5.4419223467508955,5.432502905527751,5.470467567443848,5.502047061920166,5.468332131703694
7860,5.552123228708903,5.544125874837239,5.545877456665039,5.57394282023112,5.6031138102213545,5.563369274139404
7870,5.845632870992024,5.830992857615153,5.817233880360921,5.825799783070882,5.883320967356364,5.8135121663411455
7880,6.823869705200195,6.838005542755127,6.815879821777344,6.858126322428386,6.8235236803690595,6.845293839772542
7890,5.516174793243408,5.4900258382161455,5.49562390645345,5.6493503252665205,5.539321104685466,5.531322956085205
7900,5.704014778137207,5.716516335805257,5.659831682840983,5.7304941813151045,5.7563802401224775,5.742016474405925
7910,5.707723617553711,5.723559061686198,5.654508749643962,5.697491486867269,5.75362761815389,5.701114336649577
7920,5.782973130544026,5.811408360799153,5.76223882039388,5.792168776194255,5.7945577303568525,5.781956036885579
7930,5.982311725616455,5.974131902058919,5.967564105987549,6.009637037913005,6.024988969167073,6.02891747156779
7940,5.872370719909668,5.859062035878499,5.844794114430745,5.867626984914144,5.895316441853841,5.947061697642009
7950,5.51538610458374,5.466443061828613,5.462887763977051,5.488253752390544,5.541985511779785,5.496815999348958
7960,5.3214796384175616,5.313517888387044,5.29009469350179,5.301218350728353,5.375210603078206,5.328707853953044
7970,5.702163378397624,5.701875527699788,5.704588095347087,5.720653533935547,5.758564313252767,5.748850504557292
7980,5.351137638092041,5.316269556681315,5.288519064585368,5.404641628265381,5.350881099700928,5.35183842976888
7990,5.763372262318929,5.774819374084473,5.755945205688477,5.749953428904216,5.8373122215271,5.785123507181804
8000,5.611051559448242,5.640376726786296,5.58898401260376,5.638280391693115,5.680299123128255,5.620840390523274
8010,5.593603769938151,5.569127559661865,5.590709209442139,5.59215784072876,5.68772013982137,5.633243083953857
8020,4.845174789428711,4.820642789204915,4.819143454233806,4.836369514465332,4.8814544677734375,4.844288508097331
8030,5.453957239786784,5.449052333831787,5.43410046895345,5.469221750895183,5.50747553507487,5.462307612101237
8040,5.543162663777669,5.527475039164226,5.531398296356201,5.5386552810668945,5.565276463826497,5.53270959854126
8050,5.601984977722168,5.553031285603841,5.581393400828044,5.654587109883626,5.5859611829121905,5.6532823244730634
8060,5.594751199086507,5.530953248341878,5.510420163472493,5.515829881032308,5.544135729471843,5.594103654225667
8070,5.597016970316569,5.569632689158122,5.59269920984904,5.616827646891276,5.7007269859313965,5.627709706624349
8080,5.586753845214844,5.581608136494954,5.58087174097697,5.611861705780029,5.6472015380859375,5.704431056976318
8090,5.857579231262207,5.8269344965616865,5.832596778869629,5.909715334574382,5.904736359914144,5.902445157368978
8100,5.673595905303955,5.629893143971761,5.62246306737264,5.655252774556478,5.695688247680664,5.6572262446085615
8110,5.616036574045817,5.599462350209554,5.570397694905599,5.606947898864746,5.652741273244222,5.648151238759358
8120,5.389692306518555,5.381337483723958,5.385892391204834,5.4198832511901855,5.439791679382324,5.429920514424642
8130,5.777135372161865,5.75430170694987,5.761919657389323,5.819044431050618,5.816396713256836,5.816357771555583
8140,5.282126267751058,5.269821484883626,5.263573328653972,5.333685715993245,5.309635480244954,5.30288298924764
8150,5.5111846923828125,5.501593589782715,5.488701502482097,5.516144434611003,5.523663838704427,5.495674928029378
8160,5.707438786824544,5.702882607777913,5.698691050211589,5.74832550684611,5.737527529398601,5.7254869143168134
8170,5.718389828999837,5.725644588470459,5.694695631663005,5.772841612497966,5.7382175127665205,5.751648585001628
8180,5.840596993764241,5.82676347096761,5.807004928588867,5.883424441019694,5.867272694905599,5.864096482594808
8190,5.340054512023926,5.33112366994222,5.3479940096537275,5.375646909077962,5.392913341522217,5.3776810963948565
8200,5.480257034301758,5.444667021433513,5.461215813954671,5.471107641855876,5.519242604573567,5.4900282224019366
8210,5.636945406595866,5.55184268951416,5.582691510518392,5.6350100835164385,5.667221864064534,5.669904073079427
8220,5.573996384938558,5.5404462814331055,5.534542719523112,5.556780815124512,5.59951130549113,5.56841246287028
8230,5.343760172526042,5.340240478515625,5.315095106760661,5.387248992919922,5.405757745107015,5.402769724527995
8240,5.792965253194173,5.821591854095459,5.761401971181233,5.815062046051025,5.798522313435872,5.854142189025879
8250,5.420109907786052,5.549716949462891,5.418078263600667,5.56038777033488,5.475647767384847,5.471694628397624
8260,5.253769715627034,5.273157437642415,5.224555333455403,5.27623176574707,5.278724988301595,5.289424101511638
8270,5.7367323239644366,5.770143349965413,5.728234767913818,5.771183172861735,5.785890102386475,5.774880727132161
8280,5.4862321217854815,5.4878830909729,5.456692695617676,5.5184712409973145,5.553694089253743,5.510987599690755
8290,5.177563508351644,5.156819979349772,5.139897187550862,5.195257663726807,5.215753078460693,5.196083704630534
8300,5.4013387362162275,5.40221627553304,5.3590240478515625,5.445016543070476,5.474122842152913,5.44459597269694
8310,5.72643502553304,5.74962854385376,5.72914473215739,5.770630518595378,5.805100758870442,5.799565156300862
8320,5.741195519765218,5.647538503011067,5.6063893636067705,5.677801132202148,5.712929566701253,5.719732761383057
8330,6.623537063598633,6.711923758188884,6.7235673268636065,6.657102266947429,6.609963258107503,6.6166666348775225
8340,5.865814050038655,5.837877591451009,5.832010746002197,5.858280022939046,5.879533767700195,5.870875994364421
8350,5.701955318450928,5.7081379890441895,5.693728764851888,5.732707182566325,5.74884827931722,5.741611798604329
8360,6.678211371103923,6.818223794301351,6.675914128621419,6.706600507100423,6.761152108510335,6.837692419687907
8370,5.973414421081543,6.066358884175618,5.991634845733643,6.0086164474487305,6.046914259592692,6.0082346598307295
8380,5.087555726369222,5.1114373207092285,5.0741400718688965,5.139116923014323,5.13113276163737,5.094945112864177
8390,5.9340182940165205,5.921293417612712,5.856777826944987,5.876393953959147,5.88863468170166,5.868800322214763
8400,5.755229632059733,5.79677677154541,5.786533037821452,5.7955091794331866,5.812059720357259,5.8198544184366865
8410,6.185352643330892,6.170665423075358,6.130614598592122,6.171761989593506,6.187103430430095,6.1695529619852705
8420,5.533901373545329,5.546068509419759,5.629796504974365,5.547998587290446,5.545051097869873,5.500216166178386
8430,5.455676237742106,5.403632640838623,5.387101173400879,5.466310977935791,5.4811093012491865,5.469493389129639
8440,5.268220742543538,5.238815148671468,5.245366891225179,5.369130611419678,5.298289140065511,5.261872450510661
8450,5.556242148081462,5.590726852416992,5.543653170267741,5.637849489847819,5.651106039683024,5.616520245869954
8460,5.497308890024821,5.533788998921712,5.4918212890625,5.543483257293701,5.562960624694824,5.507425467173259
8470,5.257213115692139,5.22547181447347,5.198991139729817,5.251747767130534,5.267855008443196,5.254159927368164
8480,5.67080020904541,5.693594455718994,5.6416880289713545,5.71755584081014,5.746174017588298,5.7139213879903155
8490,5.470333099365234,5.473099708557129,5.4657589594523115,5.526206175486247,5.523287773132324,5.5080210367838545
8500,5.337756315867106,5.22614860534668,5.25563907623291,5.274323304494222,5.286531289418538,5.299801508585612
8510,5.725272973378499,5.741299947102864,5.720409234364827,5.7416636149088545,5.8473992347717285,5.763753255208333
8520,5.803592205047607,5.80229377746582,5.750632286071777,5.773449579874675,5.827493508656819,5.795570055643718
8530,5.907235304514567,5.875069300333659,5.870046297709147,5.907637278238933,5.931090672810872,5.917314529418945
8540,5.536428610483806,5.5528232256571455,5.514005819956462,5.548701127370198,5.578013261159261,5.556297143300374
8550,5.659979502360026,5.751931826273601,5.766576925913493,5.8016533851623535,5.807072162628174,5.790844281514485
8560,5.496839205423991,5.456214427947998,5.458229859670003,5.587253252665202,5.5449981689453125,5.52596378326416
8570,5.346978823343913,5.319932778676351,5.291313807169597,5.416963418324788,5.376336097717285,5.375143845876058
8580,5.29926856358846,5.254542827606201,5.2417060534159345,5.348523298899333,5.318977038065593,5.303383032480876
8590,6.24821138381958,6.306706587473552,6.252785682678223,7.8949940999348955,6.326404571533203,6.289293607076009
8600,5.4583970705668134,5.445005416870117,5.433668454488118,5.63353172938029,5.4772640864054365,5.458419005076091
8610,5.292916933695476,5.28780476252238,5.249361038208008,5.427694956461589,5.301690737406413,5.35697873433431
8620,5.566217581431071,5.577701727549235,5.563412348429362,5.646617730458577,5.598807493845622,5.578775405883789
8630,6.465823491414388,6.568575859069824,6.475526491800944,6.942165692647298,6.532360076904297,6.498623530069987
8640,5.605184237162272,5.628224690755208,5.574806372324626,5.974968910217285,5.636679490407308,5.60262409845988
8650,5.482483545939128,5.489414691925049,5.4559017817179365,5.668347358703613,5.560271422068278,5.513137181599935
8660,5.3039242426554365,5.252671241760254,5.264485677083333,5.463730971018474,5.3035407066345215,5.32080078125
8670,5.4692104657491045,5.458904107411702,5.453505198160808,5.612451712290446,5.511070569356282,5.479446570078532
8680,5.772038618723552,5.798196792602539,5.759276866912842,5.913367907206218,5.824868520100911,5.8067827224731445
8690,6.195669968922933,6.175708929697673,6.1372300783793134,6.288740317026774,6.194050153096517,6.241588910420735
8700,5.409872372945149,5.4086151123046875,5.397255102793376,5.46382474899292,5.437873522440593,5.4543375968933105
8710,5.928782939910889,5.81655756632487,5.7055385907491045,5.809527238210042,5.7870073318481445,5.79582405090332
8720,5.726542949676514,5.74051030476888,5.681635856628418,5.8249233563741045,5.722254753112793,5.726279894510905
8730,5.210343519846599,5.17335859934489,5.149436632792155,5.256986141204834,5.199862003326416,5.209972858428955
8740,5.303345521291097,5.336376984914144,5.310705502827962,5.404743353525798,5.357573350270589,5.356073538462321
8750,5.406548023223877,5.383269468943278,5.370311578114827,5.442289352416992,5.4224809010823565,5.405413786570231
8760,5.963851451873779,5.951060771942139,5.955631256103516,6.033647537231445,6.0795596440633135,5.939042727152507
8770,5.371161301930745,5.366916338602702,5.316550254821777,5.421749909718831,5.442702770233154,5.395032564798991
8780,5.507356484731038,5.508448600769043,5.501200040181478,5.581342379252116,5.637585481007894,5.546032428741455
8790,5.785853226979573,5.81008768081665,5.790866216023763,5.8334987958272295,5.868046124776204,5.803332964579265
8800,5.950990041097005,6.025525410970052,5.939879894256592,6.031716346740723,6.000341733296712,5.979818026224772
8810,5.485910574595134,5.534617106119792,5.486589431762695,5.595773696899414,5.595033645629883,5.532227357228597
8820,5.507661660512288,5.5187710126241045,5.50298547744751,5.550978342692058,5.678708076477051,5.549883683522542
8830,5.383616765340169,5.376623153686523,5.346866448720296,5.492564996083577,5.476837635040283,5.417872269948323
8840,5.630140940348308,5.642345269521077,5.614679336547852,5.688162008921306,5.731247901916504,5.668984095255534
8850,5.3905744552612305,5.3950990041097,5.348482449849446,5.432768980662028,5.512131373087565,5.429255326588948
8860,4.978135903676351,4.9540456136067705,4.932165304819743,5.0344557762146,5.0090413093566895,4.972025712331136
8870,5.551725546518962,5.539529323577881,5.550847848256429,5.616534074147542,5.622361342112224,5.598433971405029
8880,5.767266591389974,5.7532914479573565,5.7181447347005205,5.794662316640218,5.837547938028972,5.777854601542155
8890,5.330445130666097,5.352343718210856,5.34162966410319,5.413943290710449,5.389310995737712,5.325322310129802
8900,5.129408518473308,5.0807108879089355,5.087399323781331,5.226193904876709,5.137467702229817,5.1155625979105634
8910,5.1876498858133955,5.206909974416097,5.234087785085042,5.330053965250651,5.283201535542806,5.25772492090861
8920,5.529077847798665,5.586887200673421,5.5324883460998535,5.716117858886719,5.627744038899739,5.5792473157246905
8930,6.537439664204915,6.571946938832601,6.5587077140808105,6.5725029309590655,6.621195952097575,6.581313769022624
8940,5.446908473968506,5.4365913073221845,5.425495306650798,5.5148820877075195,5.484848499298096,5.479485829671224
8950,5.489830493927002,5.473917643229167,5.484565893809001,5.568685213724772,5.537446180979411,5.517300287882487
8960,5.40660285949707,5.414890766143799,5.3733344078063965,5.496129035949707,5.452146848042806,5.450643698374431
8970,5.85441255569458,5.826755364735921,5.798684914906819,5.878471692403157,5.839014053344727,5.8600837389628095
8980,5.15393606821696,5.107894420623779,5.106327374776204,5.167417208353679,5.184155623118083,5.1566948890686035
8990,5.336169878641765,5.3073398272196455,5.280885060628255,5.346844832102458,5.361530303955078,5.3507639567057295
9000,5.520925362904866,5.500718434651692,5.496969699859619,5.566213448842366,5.540382067362468,5.547031084696452
9010,5.7026136716206866,5.7021050453186035,5.670066197713216,5.7365695635477705,5.727485338846843,5.718516985575358
9020,5.34169864654541,5.314836025238037,5.35908857981364,5.356880982716878,5.338891824086507,5.371191660563151
9030,5.320702870686849,5.320524533589681,5.309160232543945,5.339739640553792,5.366834322611491,5.322382132212321
9040,5.660058339436849,5.695616563161214,5.654552459716797,5.731673717498779,5.730472564697266,5.670966466267903
9050,5.877956867218018,5.8304009437561035,5.801656087239583,5.852670033772786,5.880355517069499,5.8655686378479
9060,5.1429033279418945,5.100440502166748,5.1006035804748535,5.155718644460042,5.156056563059489,5.134429772694905
9070,5.404524803161621,5.399671713511149,5.409556706746419,5.485570907592773,5.443357785542806,5.985530376434326
9080,5.7648688952128095,5.737078348795573,5.723398367563884,5.793956438700358,5.851570129394531,5.873770078023274
9090,5.257715066274007,5.311527093251546,5.279374122619629,5.3337100346883135,5.304473876953125,5.367001533508301
9100,5.534420649210612,5.528845310211182,5.518113136291504,5.5741885503133135,5.561491807301839,5.644100666046143
9110,5.2920576731363935,5.288921515146892,5.253632227579753,5.358818372090657,5.370698769887288,5.435593128204346
9120,5.348072528839111,5.378969828287761,5.353638648986816,5.407163302103679,5.394907792409261,5.5003682772318525
9130,5.528041362762451,5.5461422602335615,5.534236907958984,5.573238213857015,5.579161802927653,5.61026398340861
9140,5.674779574076335,5.703708966573079,5.642252286275228,5.732425212860107,5.722757975260417,5.7618123690287275
9150,5.411391576131185,5.407171408335368,5.394571622212728,5.452956199645996,5.466454982757568,5.500406424204509
9160,5.611002763112386,5.62252950668335,5.597889105478923,5.682294050852458,5.656019846598308,5.718632062276204
9170,5.297143777211507,5.300494352976481,5.260189215342204,5.323339939117432,5.310957431793213,5.3506191571553545
9180,5.485427538553874,5.496346473693848,5.453343232472737,5.542232354482015,5.523874759674072,5.519866943359375
9190,5.524471124013265,5.469858964284261,5.405861059824626,5.466710090637207,5.475929260253906,5.509701569875081
9200,5.63015095392863,5.615138212839763,5.603934288024902,5.663557529449463,5.656713644663493,5.6739091873168945
9210,5.365199724833171,5.351645310719808,5.3391194343566895,5.397634188334147,5.396181742350261,5.436172803243001
9220,5.677468299865723,5.66337235768636,5.662031014760335,5.723474820454915,5.719516277313232,5.732143561045329
9230,5.635094006856282,5.644629955291748,5.557454903920491,5.6180141766866045,5.6320444742838545,5.674232641855876
9240,5.4911298751831055,5.486386299133301,5.4827548662821455,5.52013635635376,5.5186716715494795,5.554642836252849
9250,5.347879091898601,5.310264428456624,5.2932484944661455,5.3609951337178545,5.356074174245198,5.376920700073242
9260,6.166760285695394,6.222949345906575,6.163650035858154,6.186308701833089,6.2798895835876465,6.266299247741699
9270,5.454508622487386,5.442388852437337,5.394378026326497,5.476040045420329,5.478047211964925,5.481421947479248
9280,5.591800848642985,5.586085796356201,5.570888678232829,5.621118227640788,5.629322369893392,5.660535017649333
9290,5.457133611043294,5.450911680857341,5.4321746826171875,5.511078834533691,5.499741554260254,5.519978205362956
9300,5.625970045725505,5.60823122660319,5.640048980712891,5.634800752003987,5.65807580947876,5.650769392649333
9310,5.916499137878418,5.944490909576416,5.887971878051758,5.973245779673259,5.976534843444824,5.986912250518799
9320,5.319009304046631,5.270716031392415,5.2923533121744795,5.3084133466084795,5.311078707377116,5.337180296579997
9330,4.970201174418132,4.956144014994304,4.951367060343425,4.974908828735352,5.005080382029216,5.0201419194539385
9340,5.776559670766194,5.814286867777507,5.810301939646403,5.856745560963948,5.875622431437175,5.8958633740743
9350,5.4860202471415205,5.521116892496745,5.496381918589274,5.5558390617370605,5.567813396453857,5.575738112131755
9360,5.303537209828694,5.306447347005208,5.272841612497966,5.35951296488444,5.342306296030681,5.377813498179118
9370,5.5185160636901855,5.55504830678304,5.532941500345866,5.584556420644124,5.583216826121013,5.58357048034668
9380,5.720059076944987,5.720480124155681,5.685711860656738,5.747350692749023,5.747977415720622,5.744930585225423
9390,5.401462395985921,5.4029541015625,5.405647913614909,5.448686758677165,5.440237840016683,5.447028636932373
9400,5.667818546295166,5.707032839457194,5.588380018870036,5.73060925801595,5.677513599395752,5.685592492421468
9410,5.482554276784261,5.456518650054932,5.4549150466918945,5.496346950531006,5.493929545084636,5.545153617858887
9420,5.42179807027181,5.366898854573567,5.3765495618184405,5.402899106343587,5.424146811167399,5.408871968587239
9430,5.757699330647786,5.713242848714192,5.731050332387288,5.7804083824157715,5.766412099202474,5.7966532707214355
9440,6.4260406494140625,6.463308175404866,6.4884365399678545,6.484686215718587,6.495360056559245,6.555415630340576
9450,5.367948691050212,5.3304572105407715,5.314558029174805,5.379051208496094,5.38947057723999,5.3530228932698565
9460,5.525961081186931,5.469976266225179,5.484758377075195,5.50067138671875,5.519762833913167,5.50523042678833
9470,5.642893314361572,5.614231109619141,5.597804228464763,5.64580774307251,5.664903322855632,5.646128177642822
9480,5.839381059010823,5.86346419652303,5.790670077006022,5.874651114145915,5.849062601725261,5.8591945966084795
9490,5.520902156829834,5.491380214691162,5.490622043609619,5.566303571065267,5.543604214986165,5.570730686187744
9500,5.4713981946309405,5.521620114644368,5.460986137390137,5.591571013132731,5.533646583557129,5.514441172281901
9510,5.412993907928467,5.396173477172852,5.390331268310547,5.433905283610026,5.455942789713542,5.453492323557536
9520,5.670673211415608,5.624902725219727,5.603143533070882,5.660248597462972,5.695309956868489,5.657286802927653
9530,5.942046483357747,5.926901181538899,5.889340877532959,5.952851136525472,5.960028330485026,5.9620429674784345
9540,5.423371950785319,5.3988715807596845,5.393492698669434,5.457096099853516,5.428483645121257,5.452160517374675
9550,5.326435724894206,5.326260407765706,5.347953796386719,5.363664786020915,5.342745939890544,5.403990904490153
9560,6.290387471516927,6.3503959973653155,6.001742362976074,6.240291595458984,6.282601197560628,6.4399644533793134
9570,5.409065882364909,5.3834794362386065,5.362537701924642,5.529867649078369,5.431533336639404,5.481569608052571
9580,5.580201307932536,5.570788542429606,5.582044283548991,5.647424221038818,5.608740488688151,5.591487089792888
9590,5.555410544077556,5.634049415588379,5.600971698760986,5.687549750010173,5.618716557820638,5.67246675491333
9600,5.890809853871663,5.880012671152751,5.825553894042969,5.888717174530029,5.87151304880778,5.966220696767171
9610,5.902323404947917,5.922519524892171,5.8760145505269366,5.964373747507731,6.008607705434163,5.987394491831462
9620,5.679132461547852,5.680795510609944,5.660083452860515,5.718836148579915,5.710203806559245,5.725980281829834
9630,5.236756801605225,5.285712083180745,5.254551410675049,5.304358005523682,5.307294050852458,5.2915425300598145
9640,5.200334072113037,5.160309473673503,5.141302903493245,5.226401329040527,5.22062349319458,5.206660906473796
9650,5.425113519032796,5.406861305236816,5.387968381245931,5.445454438527425,5.442867914835612,5.436615626017253
9660,5.216595808664958,5.198910713195801,5.185336748758952,5.246880531311035,5.2732798258463545,5.257271607716878
9670,5.588906129201253,5.603723526000977,5.561060746510823,5.621676921844482,5.653627395629883,5.623110771179199
9680,5.4516580899556475,5.424591541290283,5.412866592407227,5.4709014892578125,5.486881256103516,5.470660050710042
9690,5.5376763343811035,5.547758102416992,5.5100417137146,5.545818010965983,5.557716051737468,5.528514544169108
9700,6.080545584360759,6.071904023488362,6.056423981984456,6.112367947896321,6.105774879455566,6.112066745758057
9710,5.783248424530029,5.762065728505452,5.73788849512736,5.849917570749919,5.8021133740743,5.809115091959636
9720,5.290465037027995,5.278100808461507,5.277079105377197,5.3014235496521,5.319561163584392,5.325038592020671
9730,5.493159294128418,5.4371442794799805,5.481902917226155,5.522379239400228,5.5366190274556475,5.499925136566162
9740,5.567704995473226,5.5346113840738935,5.49138609568278,5.565397262573242,5.541082859039307,5.630213896433513
9750,5.662134647369385,5.6750725110371905,5.569453398386638,5.585223356882731,5.615349769592285,5.695969740549724
9760,5.521999994913737,5.552576065063477,5.500459353129069,5.550770918528239,5.5440036455790205,5.592240174611409
9770,5.462045033772786,5.4465921719868975,5.413068612416585,5.446656703948975,5.471090952555339,5.475465297698975
9780,5.57136344909668,5.594001452128093,5.567596594492595,5.629500071207683,5.609493891398112,5.596260229746501
9790,5.339205741882324,5.329314390818278,5.298740863800049,5.341164906819661,5.329288959503174,5.336758136749268
9800,5.5121644337972,5.463292757670085,5.436546643575032,5.513161977132161,5.494578679402669,5.55186144510905
9810,5.3244021733601885,5.298840045928955,5.307145118713379,5.352239926656087,5.354021390279134,5.336130619049072
9820,5.574299653371175,5.576717535654704,5.561526775360107,5.638913154602051,5.626285076141357,5.638178030649821
9830,5.61105744043986,5.568923791249593,5.562012195587158,5.693954626719157,5.593286355336507,5.597268422444661
9840,5.016275087992351,5.010365645090739,5.044595877329509,5.038681825002034,5.034287611643474,5.033371289571126
9850,5.458102226257324,5.480298201243083,5.428413550059001,5.558238983154297,5.5052510897318525,5.514078617095947
9860,5.472400983174642,6.750458558400472,7.532139301300049,14.162727355957031,9.022648811340332,5.827203273773193
9870,5.692061901092529,5.752282460530599,5.716443379720052,5.76533842086792,5.778759161631267,5.7529527346293134
9880,5.914699077606201,5.937669436136882,5.870055039723714,5.954774220784505,5.982615947723389,5.99900484085083
9890,5.927414894104004,5.83459997177124,5.804691155751546,5.850137074788411,5.869426727294922,5.841830571492513
9900,5.237993240356445,5.147114594777425,5.245662212371826,5.207860151926677,5.195277055104573,5.228823026021321
9910,5.7902882893880205,5.795755068461101,5.8151469230651855,5.846480528513591,5.833183288574219,5.8433295885721845
9920,5.452676455179851,5.4546786944071455,5.423433144887288,5.494975407918294,5.512549718221028,5.484944979349772
9930,5.076102415720622,5.073054154713948,5.042913595835368,5.0972598393758135,5.086349169413249,5.094688256581624
9940,5.304224491119385,5.245282808939616,5.249810854593913,5.290500005086263,5.325523058573405,5.337225278218587
9950,5.6170760790507,5.576753616333008,5.528728326161702,5.593645254770915,5.621071179707845,5.63419230779012
9960,5.668770472208659,5.662789821624756,5.700139999389648,5.711292266845703,5.711673418680827,5.710100332895915
9970,5.7950466473897295,5.838094552357991,5.799449443817139,5.845740000406901,5.869944254557292,5.889202117919922
9980,5.132367451985677,5.077328523000081,5.081729412078857,5.13490358988444,5.128983974456787,5.131396293640137
9990,5.553810755411784,5.521500428517659,5.513834476470947,5.571842511494954,5.575148264567058,5.620429356892903


==> data/mha_train.csv <==
step,adamw,fixed_embedded,fixed_quotient,partial_embedded,partial_quotient,partial_canonical
0,11.48896567026774,11.48896567026774,11.48896567026774,11.48896567026774,11.48896567026774,11.48896567026774
20,8.050881067911783,7.929259300231934,7.991775353749593,7.933629671732585,8.009793122609457,7.987806638081868
40,7.707018534342448,7.686125755310059,7.687075932820638,7.687705039978027,7.687735875447591,7.684994379679362
60,7.631091435750325,7.662106831868489,7.636219660441081,7.661156336466472,7.632668972015381,7.635038534800212
80,7.324960549672444,7.302878697713216,7.316551526387532,7.304593722025554,7.31300417582194,7.310466289520264
100,7.682413895924886,7.646472454071045,7.644232114156087,7.644675413767497,7.64488410949707,7.639819304148356
120,6.922500769297282,6.916615645090739,6.922778924306233,6.9156215985616045,6.9226861000061035,6.924622217814128
140,6.628181457519531,6.62665589650472,6.622219721476237,6.627549489339192,6.619180520375569,6.629090150197347
160,6.942702929178874,6.949397722880046,6.960571765899658,6.954320589701335,6.95794661839803,6.956565221150716
180,7.453787962595622,7.445239702860515,7.42581049601237,7.441083908081055,7.433147430419922,7.418675899505615
200,7.669588724772136,7.663132508595784,7.682104110717773,7.655382792154948,7.6682963371276855,7.664199511210124
220,6.615307490030925,6.610769907633464,6.619357903798421,6.615372975667317,6.618428866068522,6.61510690053304
240,6.6684597333272295,6.6663839022318525,6.667253017425537,6.669427871704102,6.666417121887207,6.669357935587565
260,6.193344751993815,6.17266305287679,6.185621579488118,6.1737236976623535,6.183880011240642,6.187698205312093
280,6.817055384318034,6.801286379496257,6.814264297485352,6.805471102396647,6.814082781473796,6.812663555145264
300,6.925009250640869,6.928540865580241,6.924939791361491,6.927555084228516,6.919369379679362,6.923925717671712
320,6.215135415395101,6.198245366414388,6.2039438883463545,6.198862552642822,6.205066998799642,6.20588493347168
340,6.587289969126384,6.589939912160237,6.5821607907613116,6.590976556142171,6.579103151957194,6.584393660227458
360,6.569326400756836,6.560541947682698,6.551894028981526,6.5591780344645185,6.545165061950684,6.549435297648112
380,7.221953868865967,7.199199835459392,7.220795154571533,7.205997625986735,7.233818531036377,7.240418752034505
400,6.542752901713054,6.52927033106486,6.5319061279296875,6.520034154256185,6.528392632802327,6.528374830881755
420,6.690926392873128,6.671826521555583,6.666851043701172,6.670556386311849,6.679028193155925,6.669740358988444
440,6.689297517140706,6.651669820149739,6.654107411702474,6.661373615264893,6.664243380228679,6.654944737752278
460,6.51878039042155,6.50391165415446,6.502669334411621,6.500763734181722,6.498449007670085,6.503846804300944
480,6.349005381266276,6.342031796773274,6.347328821818034,6.339992046356201,6.351762612660726,6.344639619191487
500,6.583362420399983,6.575985113779704,6.575886885325114,6.576537450154622,6.569867134094238,6.5695773760477705
520,6.171289920806885,6.149008909861247,6.151508331298828,6.154125372568767,6.153008778889974,6.156281153361003
540,6.401773611704509,6.419005076090495,6.421353022257487,6.4253621101379395,6.415383974711101,6.412247657775879
560,6.689011573791504,6.668505827585856,6.658084392547607,6.660963694254558,6.663649241129558,6.654615720113118
580,6.711805979410808,6.690311590830485,6.697786331176758,6.69903564453125,6.6972001393636065,6.6948113441467285
600,6.463085174560547,6.438886483510335,6.439517021179199,6.435094515482585,6.445278167724609,6.441356499989827
620,7.192874431610107,7.158706347147624,7.163487275441487,7.159863154093425,7.173354943593343,7.166937192281087
640,6.391728560129802,6.36862579981486,6.381301561991374,6.3727342287699384,6.376243591308594,6.374848365783691
660,6.20635970433553,6.215470790863037,6.219952901204427,6.224229176839192,6.218217372894287,6.217848936716716
680,6.721910794576009,6.742219607035319,6.7331312497456866,6.740495363871257,6.736312389373779,6.732243696848552
700,6.110259056091309,6.092064221700032,6.102242151896159,6.090144634246826,6.113090356190999,6.104456106821696
720,6.193758328755696,6.194114526112874,6.206464131673177,6.191177209218343,6.206295013427734,6.205154895782471
740,6.502137184143066,6.502488613128662,6.501019795735677,6.493317604064941,6.4928849538167315,6.490883509318034
760,6.322359402974446,6.30329704284668,6.326201915740967,6.309723854064941,6.312876542409261,6.321282863616943
780,6.112738450368245,6.107473850250244,6.112518151601155,6.113332589467366,6.108554840087891,6.116585731506348
800,6.438293933868408,6.435817877451579,6.4417955080668134,6.427552223205566,6.439817587534587,6.436248620351155
820,6.285502751668294,6.230528513590495,6.247355143229167,6.224636554718018,6.256935755411784,6.253466765085856
840,6.533116181691487,6.502862135569255,6.510781447092692,6.479275226593018,6.505751927693685,6.497828642527263
860,6.222674051920573,6.156702836354573,6.194416046142578,6.149093468983968,6.187541166941325,6.182295799255371
880,6.012933572133382,5.981210390726726,5.981182257334392,5.980598608652751,5.9833072026570635,5.983183860778809
900,6.686403910319011,6.643545786539714,6.6721876462300616,6.651551564534505,6.6692125002543134,6.661119778951009
920,6.427244822184245,6.410477956136067,6.429686546325684,6.420022805531819,6.430476665496826,6.428802967071533
940,6.336248715718587,6.321576277414958,6.328980604807536,6.314952214558919,6.325430870056152,6.32139778137207
960,6.563547611236572,6.564352512359619,6.564131577809651,6.557563145955403,6.572167714436849,6.562320232391357
980,6.348288853963216,6.353919347127278,6.366223176320394,6.360925992329915,6.3563534418741865,6.35540231068929
1000,6.064624309539795,6.046863079071045,6.050865650177002,6.043134689331055,6.050868034362793,6.046002705891927
1020,5.741436163584392,5.755109628041585,5.751670678456624,5.750646432240804,5.7506256103515625,5.752596537272136
1040,6.153380235036214,6.146328290303548,6.149602890014648,6.143730799357097,6.158957163492839,6.146566390991211
1060,6.323619842529297,6.314483483632405,6.339698314666748,6.308004538218181,6.334685325622559,6.337193012237549
1080,6.136659304300944,6.155058066050212,6.150211016337077,6.149643739064534,6.148623148600261,6.14168135325114
1100,6.191901206970215,6.183530330657959,6.1843241055806475,6.185516198476155,6.188796361287435,6.184996763865153
1120,6.5702409744262695,6.536568959554036,6.5630621910095215,6.539497375488281,6.5748395919799805,6.550402641296387
1140,5.748951435089111,5.748117605845134,5.749900499979655,5.750557581583659,5.756375312805176,5.7644046147664385
1160,6.4405191739400225,6.445701281229655,6.493343353271484,6.460787773132324,6.45169734954834,6.486593087514241
1180,6.687773068745931,6.693037986755371,6.6982293128967285,6.685996373494466,6.700082937876384,6.702747503916423
1200,6.338253180185954,6.354847272237142,6.362152258555095,6.353335539499919,6.364800771077474,6.362701574961345
1220,6.055372556050618,6.05714480082194,6.048415819803874,6.058182239532471,6.045554320017497,6.046141465504964
1240,6.214818795522054,6.201020876566569,6.219148635864258,6.207832336425781,6.211709817250569,6.217074394226074
1260,6.264397144317627,6.259699821472168,6.265106995900472,6.253830115000407,6.271580219268799,6.266575177510579
1280,6.136556148529053,6.154933452606201,6.156802177429199,6.152106761932373,6.148648579915364,6.147721449534099
1300,6.052563985188802,6.062015533447266,6.064695676167806,6.066123008728027,6.0656208992004395,6.060641606648763
1320,6.050719102223714,6.039510726928711,6.044494152069092,6.0336012840271,6.055813630421956,6.048754692077637
1340,6.000969568888347,6.01391617457072,6.015651384989421,6.015939712524414,6.003872235616048,6.007470925649007
1360,6.291325728098552,6.294958750406901,6.293484210968018,6.288790861765544,6.299692471822103,6.293922742207845
1380,6.203469276428223,6.212724685668945,6.237203598022461,6.219246546427409,6.2298431396484375,6.225940704345703
1400,6.288362979888916,6.2877804438273115,6.322606563568115,6.288555939992269,6.326952775319417,6.322835445404053
1420,6.236781120300293,6.235569477081299,6.260587056477864,6.243349393208821,6.258539040883382,6.263180573781331
1440,6.124790191650391,6.129721959431966,6.1350358327229815,6.140346209208171,6.145280202229817,6.134941418965657
1460,6.394690036773682,6.417063395182292,6.40364424387614,6.429371039072673,6.419788042704265,6.419750690460205
1480,5.951806545257568,5.951276620229085,5.9547092119852705,5.944150447845459,5.957620938618978,5.948854128519694
1500,6.500009377797444,6.483081817626953,6.512275854746501,6.491847991943359,6.502459526062012,6.521097819010417
1520,6.200485547383626,6.215004285176595,6.2312367757161455,6.207990010579427,6.218286832173665,6.231064319610596
1540,6.7045284907023115,6.678234259287517,6.7027961413065595,6.684801419576009,6.705775896708171,6.697230339050293
1560,5.981594244639079,5.9836398760477705,5.993361314137776,5.979630788167317,5.987534364064534,5.990425745646159
1580,6.343340714772542,6.349480152130127,6.378758907318115,6.3422807057698565,6.355678558349609,6.36481777826945
1600,5.990185419718425,5.990536689758301,5.992754618326823,5.99104658762614,5.999389012654622,5.992274761199951
1620,6.1672617594401045,6.174663225809733,6.203581809997559,6.184656302134196,6.209787527720134,6.210093816121419
1640,4.843247095743815,4.853363513946533,4.849480311075847,4.8370711008707685,4.840638160705566,4.841710249582927
1660,6.2823561032613116,6.298977851867676,6.314706484476726,6.290327231089274,6.313134511311849,6.296446641286214
1680,6.51326052347819,6.5677534739176435,6.572823683420817,6.5417501131693525,6.583012739817302,6.587692737579346
1700,6.307453155517578,6.303030649820964,6.324182351430257,6.305750370025635,6.334207534790039,6.3160719871521
1720,6.352923552195231,6.351153532663981,6.384095827738444,6.364015897115071,6.385366757710774,6.3885429700215655
1740,5.9790191650390625,6.030755201975505,6.038943608601888,6.0313951174418134,6.0355682373046875,6.036819299062093
1760,6.116622606913249,6.118386109670003,6.131620566050212,6.114254315694173,6.132965564727783,6.125462690989177
1780,5.984312693277995,5.982308228810628,5.998482386271159,5.991285641988118,6.000078042348226,5.987459182739258
1800,6.088839054107666,6.109507083892822,6.121205965677897,6.111153920491536,6.1197794278462725,6.119718233744304
1820,6.568422635396321,6.632465203603108,6.615587075551351,6.642270723978679,6.6228712399800616,6.633883953094482
1840,5.985572973887126,5.994149684906006,6.001667658487956,5.995518684387207,6.013670126597087,5.989538828531901
1860,5.837542215983073,5.8736958503723145,5.861897627512614,5.878302097320557,5.880923589070638,5.854665120442708
1880,6.571401596069336,6.572714169820149,6.59132703145345,6.568777561187744,6.598441282908122,6.59118127822876
1900,5.71366548538208,5.743794759114583,5.7503228187561035,5.743058681488037,5.748414516448975,5.75277582804362
1920,6.094150384267171,6.143255074818929,6.154245217641194,6.15753189722697,6.157092253367106,6.151278018951416
1940,6.128572146097819,6.174550215403239,6.1972737312316895,6.177188078562419,6.203912099202474,6.1879269282023115
1960,6.060231367746989,6.12695328394572,6.145942052205403,6.138730367024739,6.145478089650472,6.130512714385986
1980,6.211782137552897,6.285132090250651,6.294397513071696,6.290886243184407,6.288542588551839,6.291417280832927
2000,6.026092052459717,6.0502250989278155,6.045057614644368,6.052228927612305,6.052051544189453,6.048059463500977
2020,6.359570503234863,6.391002972920735,6.404323577880859,6.397849718729655,6.384238560994466,6.402716159820557
2040,6.0341644287109375,6.04996379216512,6.059830983479817,6.052891890207927,6.0632608731587725,6.04713773727417
2060,5.994741280873616,6.038247585296631,6.043256441752116,6.031582196553548,6.049574851989746,6.031122207641602
2080,5.984299818674724,5.996648947397868,6.018635590871175,6.000592072804769,6.014201958974202,6.020401954650879
2100,5.80757474899292,5.823345979054769,5.821834405263265,5.822550614674886,5.818990707397461,5.820729573567708
2120,6.204787572224935,6.221446832021077,6.236245314280192,6.227346897125244,6.229625384012858,6.2364433606465655
2140,6.100786844889323,6.133894761403401,6.169598579406738,6.133905410766602,6.168310801188151,6.153793652852376
2160,6.0153859456380205,6.062582969665527,6.088042259216309,6.076915582021077,6.0771416028340655,6.080826282501221
2180,5.773051738739014,5.828649520874023,5.856334050496419,5.836223125457764,5.8666426340738935,5.858027617136638
2200,6.153317769368489,6.217765013376872,6.233486970265706,6.220394452412923,6.2401736577351885,6.236388683319092
2220,6.133711814880371,6.172050793965657,6.1831644376118975,6.172359307607015,6.17788028717041,6.180796146392822
2240,6.037267525990804,6.055850664774577,6.096076011657715,6.053038914998372,6.096055507659912,6.094236532847087
2260,6.030887126922607,6.0484975179036455,6.092979749043782,6.070004463195801,6.094164212544759,6.0834635098775225
2280,5.788594881693522,5.839574972788493,5.884011268615723,5.8510392506917315,5.8841986656188965,5.87455956141154
2300,5.964596112569173,5.993197441101074,6.01813268661499,5.99027156829834,6.022528171539307,6.0119320551554365
2320,6.156827608744304,6.1892499923706055,6.215997695922852,6.190397421518962,6.224531173706055,6.218444347381592
2340,6.004994869232178,6.074612935384114,6.102223873138428,6.068785826365153,6.1016926765441895,6.08231242497762
2360,5.898711363474528,5.9651533762613935,5.987464904785156,5.950312773386638,5.982847372690837,5.975215435028076
2380,5.947088400522868,5.994863669077556,6.007601737976074,5.987630685170491,6.0182719230651855,6.0006171862284345
2400,6.132871945699056,6.187046051025391,6.222796440124512,6.199506918589274,6.223008791605632,6.210236390431722
2420,5.931948979695638,5.968381881713867,5.988312403361003,5.971932570139567,5.997251828511556,5.998490969340007
2440,5.768504778544108,5.811024030049642,5.842520713806152,5.788647651672363,5.83771292368571,5.832703431447347
2460,5.770327568054199,5.804288228352864,5.822641690572103,5.79724105199178,5.810275395711263,5.8235548337300616
2480,5.759402275085449,5.847448507944743,5.83978271484375,5.8287943204243975,5.861189047495524,5.855021317799886
2500,5.802064736684163,5.906946341196696,5.927037398020427,5.908692518870036,5.917048454284668,5.920214653015137
2520,5.409262816111247,5.458505153656006,5.476913770039876,5.4558437665303545,5.475171407063802,5.4778744379679365
2540,5.7788519859313965,5.851887861887614,5.8612297375996905,5.860446135203044,5.850142002105713,5.863394896189372
2560,6.269584973653157,6.33444865544637,6.365378697713216,6.340408166249593,6.356292883555095,6.3722030321757
2580,6.182201067606608,6.249503453572591,6.271071275075276,6.248905340830485,6.27642297744751,6.2654398282368975
2600,6.0949506759643555,6.177387873331706,6.200281937917073,6.176221529642741,6.210015932718913,6.202171802520752
2620,6.0937784512837725,6.170994281768799,6.194115956624349,6.175652980804443,6.195163726806641,6.1820597648620605
2640,5.859096527099609,5.928637504577637,5.957280000050862,5.914767424265544,5.9481658935546875,5.954635461171468
2660,6.140151500701904,6.235428969065349,6.251173337300618,6.224048455556233,6.266654014587402,6.251457850138347
2680,6.0788116455078125,6.129743576049805,6.142434597015381,6.131896018981934,6.135196208953857,6.126217206319173
2700,6.4169918696085615,6.486302534739177,6.507872899373372,6.478649139404297,6.501004854838054,6.518641948699951
2720,6.064417997996013,6.130862871805827,6.158700625101726,6.127671559651692,6.166521072387695,6.147710005442302
2740,5.932369709014893,6.010027567545573,6.008707523345947,6.012342770894368,6.0312700271606445,6.022361437479655
2760,5.599979400634766,5.679324309031169,5.703237056732178,5.66746187210083,5.706531842549642,5.6955264409383135
2780,6.179766019185384,6.248243490854899,6.277562141418457,6.251880327860515,6.270644346872966,6.259339173634847
2800,6.0946586926778155,6.157765547434489,6.205003261566162,6.167746067047119,6.185123284657796,6.1949699719746905
2820,5.9320173263549805,6.011949380238851,6.040387153625488,6.0134819348653155,6.031050205230713,6.038976510365804
2840,6.0736344655354815,6.130385875701904,6.171437422434489,6.131421248118083,6.162494818369548,6.160512924194336
2860,6.1621519724528,6.251962025960286,6.292642911275228,6.244576772054036,6.2848819096883135,6.301346937815349
2880,5.711335976918538,5.829569180806478,5.840997854868571,5.825356960296631,5.843809604644775,5.8413920402526855
2900,5.79336420694987,5.885169506072998,5.919305801391602,5.88396151860555,5.914802710215251,5.915910561879476
2920,6.011310895284017,6.106634616851807,6.143048604329427,6.099153518676758,6.146457990010579,6.152337392171224
2940,5.883557319641113,5.954466025034587,6.01246452331543,5.962039152781169,5.995753765106201,6.009020487467448
2960,5.852617581685384,5.92282231648763,5.978283405303955,5.927411238352458,5.963813781738281,5.965983072916667
2980,5.984983762105306,6.070335070292155,6.091594696044922,6.071410497029622,6.0838578542073565,6.073987007141113
3000,6.175633589426677,6.23182471593221,6.253091176350911,6.247300148010254,6.268667697906494,6.2604570388793945
3020,6.1776994069417315,6.238022645314534,6.263169765472412,6.240214188893636,6.27218500773112,6.271397431691487
3040,5.700558980305989,5.794468402862549,5.840052445729573,5.793350378672282,5.829159259796143,5.8333814938863116
3060,6.1705020268758135,6.285163243611653,6.323591868082683,6.281530539194743,6.358596165974935,6.317963123321533
3080,5.743658542633057,5.865865071614583,5.884634017944336,5.870491981506348,5.896379629770915,5.897751967112224
3100,5.549483140309651,5.648590882619222,5.678695996602376,5.6496256192525225,5.688811620076497,5.680191993713379
3120,5.824440002441406,5.913890202840169,5.947144190470378,5.923435529073079,5.956847508748372,5.956620375315349
3140,6.19185733795166,6.206166426340739,6.249859809875488,6.207126299540202,6.253051122029622,6.257114410400391
3160,5.469634373982747,5.549167474110921,5.574405670166016,5.554062366485596,5.566680113474528,5.586647033691406
3180,5.5855099360148115,5.711644808451335,5.701450347900391,5.709990660349528,5.677916526794434,5.713672796885173
3200,5.417426586151123,5.501738707224528,5.5096755027771,5.501054763793945,5.517607529958089,5.508903503417969
3220,5.6753309567769366,5.769371509552002,5.792272249857585,5.7701263427734375,5.791212399800618,5.797380447387695
3240,6.349421342213948,6.419112205505371,6.456027507781982,6.392180442810059,6.422613938649495,6.436061064402263
3260,5.746829032897949,5.800584157307942,5.840660730997722,5.809912999471028,5.841771920522054,5.8437215487162275
3280,5.650078773498535,5.718378067016602,5.753565947214763,5.721566041310628,5.740694999694824,5.748172918955485
3300,5.783946990966797,5.901867866516113,5.916385173797607,5.9026862780253095,5.919559796651204,5.923571904500325
3320,5.840414841969808,5.9502339363098145,5.973386128743489,5.943994045257568,5.971755504608154,5.972683588663737
3340,5.742499192555745,5.823007742563884,5.88165267308553,5.833047866821289,5.886264483133952,5.865431308746338
3360,6.632998148600261,6.721656481424968,6.751033465067546,6.723118782043457,6.748116811116536,6.741986115773519
3380,6.0366136233011884,6.090104897816976,6.117658297220866,6.087745030721028,6.102397282918294,6.1113630930582685
3400,5.897870222727458,5.94100300470988,5.963538487752278,5.941197395324707,5.961072603861491,5.9468488693237305
3420,6.093700249989827,6.101882457733154,6.128732363382976,6.084656397501628,6.166139602661133,6.107709884643555
3440,5.636430740356445,5.725672245025635,5.780364036560059,5.740448792775472,5.788998444875081,5.7806878089904785
3460,6.0498307545979815,6.160333156585693,6.195809682210286,6.162117958068848,6.20012108484904,6.1884786287943525
3480,5.612392902374268,5.704800446828206,5.7265424728393555,5.705277760823567,5.732993920644124,5.7348480224609375
3500,5.970993677775065,6.074380238850911,6.109008312225342,6.078810214996338,6.11429230372111,6.104839483896892
3520,6.06542428334554,6.13452672958374,6.201340993245442,6.149059772491455,6.208167711893718,6.209316571553548
3540,6.1193264325459795,6.208397388458252,6.237939675649007,6.208936055501302,6.23704179128011,6.231338342030843
3560,5.654878298441569,5.762980937957764,5.808187961578369,5.759438355763753,5.8056440353393555,5.797647794087728
3580,5.68040672938029,5.812058448791504,5.839821020762126,5.821386496225993,5.841090361277263,5.854452451070149
3600,5.857229550679524,5.944849967956543,5.988798936208089,5.955664316813151,5.978532632191976,5.9739664395650225
3620,5.522811730702718,5.621117115020752,5.6481889088948565,5.629558245340983,5.644845962524414,5.64157756169637
3640,5.824467500050862,5.874172528584798,5.9100392659505205,5.876524925231934,5.903402646382649,5.910017967224121
3660,5.90924088160197,5.950896104176839,5.95180877049764,5.9535722732543945,5.980202674865723,5.970850149790446
3680,6.1611073811848955,6.215385913848877,6.268205006917317,6.214303175608317,6.271548271179199,6.253604412078857
3700,5.535991827646892,5.6188405354817705,5.702171961466472,5.61667537689209,5.686503728230794,5.678097565968831
3720,5.673988024393718,5.800788243611653,5.860136985778809,5.80441935857137,5.861110369364421,5.840789953867595
3740,5.916223843892415,6.006619453430176,6.056259791056315,6.014893372853597,6.0547793706258135,6.052079359690349
3760,5.39940881729126,5.5136674245198565,5.5493669509887695,5.5158437093098955,5.556497255961101,5.540262063344319
3780,5.76910924911499,5.93537712097168,5.980177084604899,5.9256822268168134,5.967156569163005,5.965683460235596
3800,6.2077657381693525,6.282265027364095,6.332897663116455,6.316112677256267,6.32500696182251,6.3222832679748535
3820,5.971372922261556,6.0511064529418945,6.108161449432373,6.065040747324626,6.114588578542073,6.10286299387614
3840,5.8927920659383135,6.020600001017253,6.094534397125244,6.0228034655253095,6.097787221272786,6.091915448506673
3860,6.085827350616455,6.188937187194824,6.216576894124349,6.18917989730835,6.212784926096599,6.220269362131755
3880,5.890861988067627,5.9952216148376465,6.058917045593262,6.017062664031982,6.057717959086101,6.054244200388591
3900,5.61237096786499,5.73140017191569,5.771939277648926,5.719537893931071,5.774183750152588,5.7611745198567705
3920,5.802646001180013,5.944257418314616,5.983701070149739,5.94449520111084,5.9995730717976885,5.986981232961019
3940,5.515435854593913,5.6079355875651045,5.67022689183553,5.619534492492676,5.666114171346028,5.656196276346843
3960,5.5576887130737305,5.704715092976888,5.749061743418376,5.7091372807820635,5.758193492889404,5.748676617940267
3980,5.3602854410807295,5.477954705556233,5.50162935256958,5.474237283070882,5.504147370656331,5.505952040354411
4000,5.9308474858601885,6.0555046399434405,6.165172100067139,6.073196887969971,6.148149490356445,6.154906272888184
4020,5.778853893280029,5.908277193705241,5.967213948567708,5.91367785135905,5.983540693918864,5.975243250528972
4040,5.618749618530273,5.7213484446207685,5.767868677775065,5.730913003285726,5.769501845041911,5.777775287628174
4060,5.521973609924316,5.661736806233724,5.715849717458089,5.667288939158122,5.718344529469808,5.719027201334636
4080,6.037591934204102,6.146193345387776,6.207898139953613,6.146131833394368,6.205887317657471,6.199683507283528
4100,5.699883143107097,5.7845784823099775,5.874072233835856,5.79489533106486,5.854797999064128,5.843352635701497
4120,5.516152699788411,5.639383633931478,5.671153386433919,5.640907605489095,5.676958401997884,5.681581020355225
4140,5.691950003306071,5.841906388600667,5.9019349416097,5.839951356252034,5.895819028218587,5.906040509541829
4160,6.542006015777588,6.641010284423828,6.669364929199219,6.643552939097087,6.669794241587321,6.678786277770996
4180,5.635350863138835,5.799198627471924,5.863369146982829,5.787419478098552,5.849149386088054,5.873486836751302
4200,5.775493780771892,5.930030504862468,5.983795324961345,5.933971722920735,5.9797318776448565,5.985446135203044
4220,5.779364267985026,5.895909468332927,5.934943675994873,5.8978166580200195,5.924591223398845,5.9428474108378095
4240,5.719794114430745,5.824636618296306,5.898223082224528,5.845261891682942,5.888342380523682,5.897722085316976
4260,5.783969720204671,5.918185710906982,5.968780676523845,5.9173251787821455,5.953927516937256,5.949679056803386
4280,6.2635196050008135,6.368710199991862,6.403585433959961,6.365154425303142,6.410988807678223,6.400186538696289
4300,6.45391321182251,6.545049826304118,6.561176458994548,6.530611038208008,6.580105781555176,6.582056999206543
4320,5.758408228556315,5.884726683298747,5.937398910522461,5.893434047698975,5.930466969807942,5.942403316497803
4340,5.545997778574626,5.698797067006429,5.705465634663899,5.714730103810628,5.7105075518290205,5.713753859202067
4360,6.056289513905843,6.127209504445394,6.17768923441569,6.134601593017578,6.164308547973633,6.180440743764241
4380,5.487279733022054,5.629992485046387,5.671520868937175,5.6174899737040205,5.6739834149678545,5.664446036020915
4400,5.826700210571289,5.930513699849446,5.974867184956868,5.929628372192383,5.986759026845296,5.9797007242838545
4420,6.124339739481608,6.206916332244873,6.275513807932536,6.19689925511678,6.2603780428568525,6.269763628641765
4440,5.653467019399007,5.774266242980957,5.812467257181804,5.7647325197855634,5.8098823229471845,5.807755311330159
4460,5.4800543785095215,5.637146631876628,5.680525461832683,5.642660617828369,5.68584410349528,5.681172211964925
4480,5.587036927541097,5.713881015777588,5.764605363210042,5.713387330373128,5.768644650777181,5.774496237436931
4500,6.223801771799724,6.2881178855896,6.36141570409139,6.305120786031087,6.3686167399088545,6.36501677831014
4520,5.5427177747090655,5.707564036051433,5.75857146581014,5.726737022399902,5.760342439015706,5.764649073282878
4540,6.032722473144531,6.213236172993978,6.292833646138509,6.210318088531494,6.300459861755371,6.303740978240967
4560,5.635754426320394,5.778263250986735,5.835730870564778,5.76174259185791,5.812812964121501,5.830009778340657
4580,5.565181732177734,5.653533776601155,5.71069860458374,5.680717945098877,5.703405857086182,5.6998066902160645
4600,5.8713758786519366,5.978406588236491,6.010086218516032,5.98587163289388,6.0135369300842285,6.0070468584696455
4620,5.7478928565979,5.899938583374023,5.929321765899658,5.866191069285075,5.916355133056641,5.920341491699219
4640,5.724671204884847,5.8291144371032715,5.854790210723877,5.805708249409993,5.86083459854126,5.844644546508789
4660,6.085249265034993,6.275881131490071,6.33189328511556,6.255516688028972,6.334755579630534,6.332061767578125
4680,5.784824371337891,5.945775667826335,5.956846396128337,5.907629013061523,5.955379645029704,5.9530863761901855
4700,5.540356000264485,5.6888167063395185,5.734535535176595,5.6754865646362305,5.738202412923177,5.734815756479899
4720,5.953708489735921,5.859942436218262,5.893154621124268,5.8570912679036455,5.885122776031494,5.893858591715495
4740,5.948053518931071,5.981015523274739,6.0192718505859375,5.9901658693949384,6.01812744140625,6.021974563598633
4760,5.846933841705322,5.946999549865723,5.987827301025391,5.946680863698323,5.973808765411377,5.97429895401001
4780,5.837824821472168,5.9203230539957685,5.963494300842285,5.927716255187988,5.961447874704997,5.9579159418741865
4800,5.7248813311258955,5.837018807729085,5.897027810414632,5.820169925689697,5.892300128936768,5.902592817942302
4820,5.512101809183757,5.580036163330078,5.638197739919026,5.573530197143555,5.642881393432617,5.634561061859131
4840,5.542510509490967,5.690450509389241,5.753645579020183,5.677352746327718,5.746334393819173,5.753003438313802
4860,5.971309502919515,6.098531246185303,6.154535452524821,6.082581520080566,6.14665683110555,6.150761604309082
4880,6.278550942738851,6.402076721191406,6.427974859873454,6.377688725789388,6.424118200937907,6.428662300109863
4900,5.86331033706665,6.005486170450847,6.029241402943929,5.982351620992024,6.03362496693929,6.0209581057230634
4920,5.9024858474731445,6.000730514526367,6.053298632303874,6.001491705576579,6.04016908009847,6.037995497385661
4940,5.54996395111084,5.624982833862305,5.677923997243245,5.627836545308431,5.675763130187988,5.676638921101888
4960,5.3913499514261884,5.4782389005025225,5.528117338816325,5.485767046610515,5.549138228098552,5.5419290860493975
4980,5.629923979441325,5.699644247690837,5.7607795397440595,5.722855885823567,5.776466687520345,5.771123091379802
5000,5.130978107452393,5.233850479125977,5.305088520050049,5.240331808725993,5.310052394866943,5.293876965840657
5020,5.532777627309163,5.686939398447673,5.7673444747924805,5.6972066561381025,5.772258917490642,5.774160861968994
5040,5.908956050872803,6.044511318206787,6.068340460459392,6.0395223299662275,6.0866438547770185,6.0822828610738116
5060,6.023934682210286,6.124725500742595,6.14536730448405,6.15083662668864,6.167853037516276,6.169221719106038
5080,5.57411527633667,5.727697531382243,5.772362391153972,5.752912203470866,5.816396554311116,5.78041140238444
5100,5.3784128824869795,5.522125244140625,5.563370704650879,5.529073556264241,5.585618654886882,5.555569648742676
5120,5.648756821950276,5.8402401606241865,5.873452027638753,5.847662766774495,5.880109628041585,5.888227621714274
5140,5.567962169647217,5.751971403757731,5.822047233581543,5.768007278442383,5.810925483703613,5.815690994262695
5160,6.601301034291585,6.700136025746663,6.765204111735026,6.691770553588867,6.769110361735026,6.783923784891765
5180,6.211062908172607,6.320297718048096,6.385775248209636,6.3334760665893555,6.392709255218506,6.389633655548096
5200,5.437113602956136,5.569782098134358,5.635450681050618,5.5511735280354815,5.646651903788249,5.6171159744262695
5220,5.633177598317464,5.790424982706706,5.822604179382324,5.780661741892497,5.837597370147705,5.822277069091797
5240,6.100144386291504,6.144260883331299,6.200015703837077,6.147581736246745,6.209677060445149,6.189562479654948
5260,5.35618527730306,5.522576491038005,5.590676148732503,5.527761777242024,5.573090394337972,5.584276517232259
5280,5.518777211507161,5.62978458404541,5.708330949147542,5.645444234212239,5.720244407653809,5.721250216166179
5300,5.418545087178548,5.546512921651204,5.5979963938395185,5.539090474446614,5.590242385864258,5.590852737426758
5320,5.39851713180542,5.547200520833333,5.6137375831604,5.551480770111084,5.602167288462321,5.603533744812012
5340,5.718736012776692,5.867026011149089,5.928308169047038,5.876806100209554,5.904635429382324,5.9138515790303545
5360,5.932778835296631,6.060507933298747,6.111171245574951,6.060939788818359,6.118215560913086,6.110516866048177
5380,5.686802387237549,5.822028795878093,5.9092966715494795,5.823450883229573,5.919472853342692,5.9029897054036455
5400,6.215887705485026,6.328924655914307,6.395452658335368,6.37985102335612,6.42684284845988,6.393728415171306
5420,5.6320451100667315,5.841207822163899,5.885328928629558,5.830006122589111,5.90749470392863,5.900591532389323
5440,5.909641106923421,6.081923643747966,6.148264249165853,6.095909436543782,6.145078341166179,6.16334327061971
5460,5.965175151824951,6.108180205027263,6.169804096221924,6.142274379730225,6.179543972015381,6.172060330708821
5480,5.3306991259257,5.489739418029785,5.525290489196777,5.468976656595866,5.533527533213298,5.543982982635498
5500,5.634996096293132,5.783064842224121,5.823148091634114,5.780111471811931,5.843115170796712,5.820124626159668
5520,5.828914801279704,6.012947241465251,6.082271416982015,5.986150741577148,6.0764570236206055,6.06915283203125
5540,5.624402205149333,5.749560832977295,5.810909589131673,5.775646368662517,5.807228088378906,5.799085934956868
5560,5.572684446970622,5.777308464050293,5.8175279299418134,5.787001927693685,5.827394167582194,5.847530841827393
5580,5.33425235748291,5.491626739501953,5.546827952067058,5.50106159845988,5.545528729756673,5.550258954366048
5600,5.618152777353923,5.753857612609863,5.742446740468343,5.736185868581136,5.757481575012207,5.7850948969523115
5620,5.470963795979817,5.623027324676514,5.6655863126118975,5.621343612670898,5.656105995178223,5.654070218404134
5640,5.705069541931152,5.929606119791667,5.879821300506592,5.8669813474019366,5.89716911315918,5.890796502431233
5660,5.383845488230388,5.546284516652425,5.587351004282634,5.533513069152832,5.587512652079265,5.600966294606526
5680,5.666369279225667,5.835704644521077,5.894626140594482,5.8271152178446455,5.905331134796143,5.923837184906006
5700,5.82893180847168,5.988963762919108,6.051858107248942,5.995251655578613,6.074960708618164,6.07861312230428
5720,5.745975494384766,5.872588634490967,5.936949094136556,5.896932919820149,5.947092533111572,5.947619915008545
5740,5.656081199645996,5.8140645027160645,5.8551662762959795,5.8109079996744795,5.867819150288899,5.862407366434733
5760,5.737660566965739,5.8826680183410645,5.940964698791504,5.896474679311116,5.942994594573975,5.941208362579346
5780,5.923386573791504,6.0976541837056475,6.197856585184733,6.088242212931315,6.2100629806518555,6.1843061447143555
5800,5.932187716166179,6.1202168464660645,6.204574426015218,6.130837917327881,6.205090363820394,6.204786777496338
5820,5.552343050638835,5.7082827885945635,5.801610628763835,5.712202548980713,5.818811257680257,5.8042952219645185
5840,5.625679969787598,5.771747589111328,5.856051603953044,5.775999387105306,5.852754433949788,5.847301959991455
5860,5.397559483846028,5.5670091311136884,5.59873898824056,5.571229457855225,5.605862617492676,5.603323777516683
5880,5.827338695526123,5.990094979604085,6.055455366770427,5.982874075571696,6.065687656402588,6.061975161234538
5900,5.592455546061198,5.788187821706136,5.855801423390706,5.787016073862712,5.859763781229655,5.856265544891357
5920,5.802172660827637,5.9877878824869795,6.040476481119792,5.982635656992595,6.04103406270345,6.043569723765056
5940,5.729442596435547,5.9079658190409345,5.94888973236084,5.893904050191243,5.951878547668457,5.950059254964192
5960,5.347134272257487,5.4880475997924805,5.56397803624471,5.505768616994222,5.565201282501221,5.568798859914144
5980,5.454578240712483,5.591833114624023,5.621957937876384,5.589789390563965,5.6311086018880205,5.626302242279053
6000,5.1401998202006025,5.36005179087321,5.427318890889485,5.349538962046306,5.423402468363444,5.425093809763591
6020,5.682845592498779,5.8352813720703125,5.8867011070251465,5.854385693868001,5.903738021850586,5.935731093088786
6040,5.8835523923238116,6.022029558817546,6.065682888031006,6.022518157958984,6.045305411020915,6.047517776489258
6060,5.573662281036377,5.7255377769470215,5.820626417795817,5.728921095530192,5.815214157104492,5.819483121236165
6080,6.164247830708821,6.340271949768066,6.396152973175049,6.341020107269287,6.384346803029378,6.3776631355285645
6100,5.483847141265869,5.626103242238362,5.680989742279053,5.628528912862142,5.679306666056315,5.697695891062419
6120,5.383717060089111,5.56744384765625,5.628571510314941,5.567121346791585,5.611985047658284,5.635963757832845
6140,5.695329666137695,5.881133079528809,5.943811416625977,5.873932838439941,5.945829391479492,5.9364267985026045
6160,5.418853918711345,5.549851099650065,5.632049401601155,5.566455841064453,5.610708713531494,5.611355463663737
6180,5.580867608388265,5.757770379384358,5.8978041013081866,5.76428238550822,5.867948849995931,5.862680594126384
6200,5.703123251597087,5.87698491414388,5.972570896148682,5.863073031107585,5.964422384897868,5.958768208821614
6220,5.193034807840983,5.366581122080485,5.398762385050456,5.369196097056071,5.408413887023926,5.398744106292725
6240,5.370816866556804,5.573859850565593,5.658936341603597,5.57918643951416,5.664851665496826,5.661726474761963
6260,5.150516192118327,5.339433352152507,5.432904243469238,5.352979818979899,5.424829165140788,5.437291940053304
6280,5.028989473978679,5.221430778503418,5.290461540222168,5.196157296498616,5.29620901743571,5.291384855906169
6300,5.669539292653401,5.85472043355306,5.948563575744629,5.87416394551595,5.96373176574707,5.947935740152995
6320,5.793605009714763,5.998862425486247,6.068810780843099,5.981779098510742,6.070525646209717,6.076745669047038
6340,5.512932300567627,5.707677046457927,5.821908632914226,5.7250285148620605,5.824752330780029,5.8096442222595215
6360,5.539887269337972,5.67292324701945,5.746088822682698,5.684728622436523,5.740502039591472,5.742156823476155
6380,5.712844371795654,5.861739794413249,5.917457580566406,5.866468111673991,5.940927664438884,5.909196217854817
6400,5.335936546325684,5.545735677083333,5.652403354644775,5.554395993550618,5.661714871724446,5.6513848304748535
6420,5.771341800689697,5.918972651163737,5.943461736043294,5.915046691894531,5.9886495272318525,5.965996742248535
6440,5.641549746195476,5.808274745941162,5.918187936147054,5.811017672220866,5.919858455657959,5.920341809590657
6460,5.797157923380534,5.961801211039226,6.069949150085449,5.9497605959574384,6.074411869049072,6.072984536488851
6480,5.534671147664388,5.688249111175537,5.787296136220296,5.697998046875,5.778846263885498,5.834480285644531
6500,5.981003443400065,6.139714082082112,6.202075481414795,6.156155427296956,6.1884392102559405,6.228085358937581
6520,5.827430089314778,5.922930081685384,6.065515200297038,5.940006415049235,6.04097318649292,6.056039015452067
6540,5.752964973449707,5.8837480545043945,5.954128901163737,5.886140028635661,5.951931953430176,5.954209486643474
6560,5.275745550791423,5.456078847249349,5.528374830881755,5.451742808024089,5.528077602386475,5.530817190806071
6580,5.738922595977783,5.923122723897298,5.985982418060303,5.919604301452637,6.005322138468425,6.023682117462158
6600,5.228561242421468,5.411510308583577,5.4916642506917315,5.418181578318278,5.479021390279134,5.504316806793213
6620,5.664655844370524,5.827298005421956,5.912530740102132,5.854744911193848,5.911088943481445,5.968864281972249
6640,5.330995559692383,5.55849043528239,5.674081484476726,5.569337526957194,5.66193421681722,5.673210620880127
6660,25.738174279530842,6.227578163146973,6.541261196136475,6.209639072418213,6.391081968943278,6.462821165720622
6680,13.776336510976156,5.517358938852946,5.639250914255778,5.529051621754964,5.619544982910156,5.6176838874816895
6700,7.4295657475789385,5.633206685384114,5.755853494008382,5.623587608337402,5.774471600850423,5.77393897374471
6720,6.556706428527832,5.720049222310384,5.901803334554036,5.747824192047119,5.879218578338623,5.885134696960449
6740,6.073297659556071,5.644503275553386,5.699574629465739,5.6612545649210615,5.716352939605713,5.703340848286946
6760,5.610857645670573,5.283655484517415,5.396447976430257,5.270379384358724,5.390276114145915,5.41180435816447
6780,5.982411543528239,5.628091335296631,5.71369743347168,5.618796189626058,5.691460768381755,5.7166182200113935
6800,5.801228682200114,5.555448849995931,5.644684791564941,5.540115833282471,5.633841355641683,5.642322381337483
6820,6.241820494333903,6.034220059712728,6.149730046590169,6.006982167561849,6.127857049306233,6.139780203501384
6840,5.970548629760742,5.732943534851074,5.842752774556478,5.756290276845296,5.8493936856587725,5.848900318145752
6860,5.895090579986572,5.615504741668701,5.766727288564046,5.639743010203044,5.765251159667969,5.766491254170735
6880,5.658987840016683,5.459697405497233,5.555693626403809,5.468949158986409,5.5532426834106445,5.554686228434245
6900,6.063663641611735,5.733429114023845,5.839137077331543,5.7401917775472,5.833108425140381,5.842080275217692
6920,5.983953634897868,5.8276112874348955,5.93404483795166,5.824577967325847,5.921576817830403,5.915872414906819
6940,5.829346656799316,5.585780302683513,5.676733016967773,5.601498444875081,5.675545851389567,5.682542324066162
6960,5.967803955078125,5.7831160227457685,5.874264399210612,5.8001688321431475,5.878300666809082,5.87568457921346
6980,5.605057557423909,5.4382405281066895,5.507816155751546,5.473853429158528,5.540286223093669,5.555490652720134
7000,5.8875306447347,5.664637565612793,5.784862200419108,5.713641961415608,5.803916295369466,5.793684005737305
7020,6.168615659077962,5.994392395019531,6.045619010925293,5.9882276852925616,6.0654754638671875,6.042176246643066
7040,6.317661762237549,6.147570768992106,6.216866652170817,6.153514385223389,6.214938799540202,6.218273798624675
7060,6.232374827067058,6.0635552406311035,6.154829025268555,6.067964871724446,6.158218701680501,6.148598353068034
7080,5.4833017985026045,5.376726309458415,5.4694671630859375,5.382327079772949,5.478338877360026,5.478763898213704
7100,5.9624983469645185,5.844404697418213,5.936260382334392,5.847219308217366,5.932978789011638,5.942050615946452
7120,5.86787478129069,5.674147764841716,5.785967191060384,5.6735585530598955,5.781997998555501,5.774874369303386
7140,5.920051574707031,5.811177571614583,5.918344974517822,5.823529561360677,5.910443147023519,5.896199703216553
7160,5.533634503682454,5.4477033615112305,5.535836537679036,5.4693648020426435,5.545910676320394,5.533870855967204
7180,5.9385426839192705,5.859029134114583,5.926748434702556,5.868939558664958,5.90972884496053,5.9165323575337725
7200,5.889921188354492,5.791777610778809,5.878442923227946,5.810601552327474,5.881664117177327,5.871022383371989
7220,5.9826334317525225,5.863022327423096,6.001102606455485,5.866000175476074,5.971208254496257,5.963126341501872
7240,5.901372114817302,5.8218560218811035,5.902448813120524,5.821993986765544,5.9157718022664385,5.916338284810384
7260,5.926053365071614,5.841306368509929,5.922065099080403,5.831712086995442,5.92696491877238,5.930815696716309
7280,6.144933382670085,6.064754009246826,6.169288158416748,6.056698799133301,6.135808785756429,6.158923943837483
7300,5.752389748891194,5.5546464920043945,5.662298361460368,5.576384862263997,5.6512753168741865,5.664999326070149
7320,5.5269598960876465,5.475545883178711,5.526904582977295,5.479901313781738,5.526313304901123,5.534927050272624
7340,5.510146935780843,5.324913501739502,5.433435599009196,5.3246103922526045,5.393218994140625,5.42608642578125
7360,5.898237069447835,5.789152463277181,5.861447811126709,5.797395547231038,5.867098172505696,5.88781197865804
7380,5.8345645268758135,5.7079213460286455,5.821060657501221,5.741764227549235,5.815367221832275,5.820282618204753
7400,5.736661434173584,5.692987283070882,5.775843461354573,5.701734224955241,5.787500540415446,5.781411329905192
7420,5.403696219126384,5.355756123860677,5.438634872436523,5.378403981526692,5.439787069956462,5.443501631418864
7440,6.059237480163574,5.984962781270345,6.1263197263081866,5.993265628814697,6.10664701461792,6.099727312723796
7460,5.761998017628987,5.681511878967285,5.7671505610148115,5.692219575246175,5.764298756917317,5.777379989624023
7480,5.700533390045166,5.6720201174418134,5.747984250386556,5.669132391611735,5.76115608215332,5.753163973490397
7500,5.691707770029704,5.4865922927856445,5.5791629155476885,5.493017037709554,5.600026448567708,5.594661394755046
7520,5.671069780985515,5.615284125010173,5.688167413075765,5.63406244913737,5.687703927357991,5.676780064900716
7540,6.030880451202393,5.9647369384765625,6.085107644399007,5.9632870356241865,6.074103673299153,6.079653422037761
7560,6.0155971844991045,5.990359942118327,6.076114972432454,6.005509853363037,6.084131558736165,6.082927068074544
7580,5.8449201583862305,5.806694507598877,5.896742979685466,5.8200656572977705,5.9113663037618,5.895031293233235
7600,5.930311838785808,5.878701527913411,5.975599924723308,5.909501234690349,5.964165846506755,5.9796403249104815
7620,6.310301621754964,6.203429222106934,6.277377128601074,6.216650485992432,6.275640328725179,6.257748444875081
7640,5.592977523803711,5.555792490641276,5.631380558013916,5.552528063456218,5.640273253122966,5.650121529897054
7660,5.815593242645264,5.76851749420166,5.879858016967773,5.7820868492126465,5.8906755447387695,5.890897432963054
7680,5.870367527008057,5.833773136138916,5.90763505299886,5.8578511873881025,5.906908671061198,5.920302867889404
7700,5.712298552195231,5.705081462860107,5.744834264119466,5.700432141621907,5.740179856618245,5.7534308433532715
7720,5.55520232518514,5.503398577372233,5.606955210367839,5.524438699086507,5.6148050626118975,5.601503849029541
7740,5.820440292358398,5.782517433166504,5.970902919769287,5.821230411529541,5.929409186045329,5.999690691630046
7760,5.639922142028809,5.622442881266276,5.71537987391154,5.63150691986084,5.705492973327637,5.71848185857137
7780,5.663187821706136,5.685044924418132,5.765791893005371,5.690846920013428,5.7504425048828125,5.771761894226074
7800,5.634853521982829,5.644844214121501,5.725489775339763,5.642626921335856,5.7281387646993,5.719320297241211
7820,5.701818307240804,5.671188513437907,5.779952526092529,5.678281307220459,5.77994426091512,5.764119784037272
7840,5.459865093231201,5.463715076446533,5.562937418619792,5.474679152170817,5.543132940928142,5.551458199818929
7860,5.831515312194824,5.817928473154704,5.890683174133301,5.828898906707764,5.892947514851888,5.896029790242513
7880,5.828902403513591,5.791492144266765,5.894145488739014,5.804864406585693,5.904887676239014,5.895293076833089
7900,5.769535223642985,5.73312775293986,5.88387409845988,5.768920262654622,5.8553924560546875,5.820677439371745
7920,5.762700239817302,5.71778678894043,5.829634825388591,5.7366557121276855,5.805613040924072,5.818161328633626
7940,5.62222146987915,5.621827284495036,5.7166206041971845,5.623495101928711,5.729563554128011,5.709261894226074
7960,6.021931807200114,6.031195640563965,6.109047253926595,6.031032562255859,6.113479137420654,6.09229834874471
7980,5.3597283363342285,5.358608881632487,5.429361184438069,5.372152169545491,5.428194681803386,5.439186096191406
8000,5.583552360534668,5.6012264887491865,5.6470920244852705,5.598979791005452,5.651386896769206,5.641828536987305
8020,5.478321393330892,5.476216952006022,5.5879866282145185,5.482816060384114,5.575882434844971,5.571245511372884
8040,5.652849992116292,5.696015516916911,5.796613057454427,5.690571149190267,5.7967478434244795,5.8048960367838545
8060,5.701955477396647,5.724072774251302,5.785884539286296,5.723211447397868,5.788750807444255,5.805128892262776
8080,5.357564449310303,5.374050776163737,5.452918370564778,5.381793181101481,5.44822374979655,5.455661137898763
8100,5.815364042917888,5.80380376180013,5.8942850430806475,5.801494121551514,5.900378704071045,5.909581820170085
8120,5.832526206970215,5.80859915415446,5.871479670206706,5.796499411265056,5.879695733388265,5.854708671569824
8140,5.8162007331848145,5.824410756429036,5.899915854136149,5.824020703633626,5.898008346557617,5.90870984395345
8160,5.533576329549153,5.572140216827393,5.681465307871501,5.570473829905192,5.681865056355794,5.679340362548828
8180,5.58125114440918,5.58382511138916,5.661291281382243,5.593404610951741,5.680156230926514,5.663612047831218
8200,5.750069777170817,5.772191842397054,5.890180905659993,5.773031234741211,5.899233182271321,5.896437009175618
8220,5.5885725021362305,5.641552925109863,5.736020723978679,5.649247646331787,5.754950523376465,5.73777437210083
8240,5.672728697458903,5.703263918558757,5.805216630299886,5.745216528574626,5.8143026034037275,5.8109175364176435
8260,5.789632320404053,5.786618232727051,5.918540000915527,5.810693899790446,5.94711176554362,5.927890777587891
8280,5.609268665313721,5.630939483642578,5.7226080894470215,5.638398329416911,5.71356725692749,5.7167816162109375
8300,5.322715600331624,5.380045572916667,5.45707639058431,5.385922908782959,5.446732838948567,5.444889386494954
8320,5.723807334899902,5.779610315958659,5.8566521008809405,5.7806369463602705,5.865756511688232,5.851069609324138
8340,5.555315812428792,5.588438034057617,5.673759937286377,5.598150253295898,5.677602608998616,5.68611494700114
8360,5.887382984161377,5.932840983072917,6.040460268656413,5.934943834940593,6.012764135996501,6.071532567342122
8380,5.450167814890544,5.528743743896484,5.599836190541585,5.538211186726888,5.621709028879802,5.6308949788411455
8400,5.494006792704265,5.528907934824626,5.629160563151042,5.55399751663208,5.6185275713602705,5.610819180806478
8420,5.2818710009257,5.28276793162028,5.383410135904948,5.289133389790853,5.3768049875895185,5.381680329640706
8440,5.518604119618733,5.550089995066325,5.664966106414795,5.570736249287923,5.6744890213012695,5.663270155588786
8460,5.679473876953125,5.688969612121582,5.820835590362549,5.71488094329834,5.8224531809488935,5.833552201588948
8480,5.493751525878906,5.539246082305908,5.650835673014323,5.539628823598226,5.660541693369548,5.664191881815593
8500,5.891909917195638,5.938649813334147,5.979552586873372,5.931922276814778,5.964193503061931,5.967710812886556
8520,5.6624782880147295,5.740530490875244,5.81362787882487,5.755767822265625,5.811320940653483,5.8469235102335615
8540,5.866859594980876,5.892951011657715,5.9773796399434405,5.9177266756693525,5.971995671590169,5.996225198109944
8560,5.492232799530029,5.543172518412272,5.650768280029297,5.545375982920329,5.640343189239502,5.627885500590007
8580,5.630253632863362,5.688780466715495,5.7627631823221845,5.691709677378337,5.766627788543701,5.759031613667806
8600,5.34277868270874,5.398209095001221,5.505741596221924,5.3945573170979815,5.492307345072429,5.508795579274495
8620,5.799155394236247,5.842881838480632,5.989389578501384,5.847734610239665,5.981096585591634,5.980745156606038
8640,5.465878009796143,5.524393717447917,5.626408576965332,5.519361654917399,5.628366470336914,5.622847716013591
8660,5.5367431640625,5.589126745859782,5.695090611775716,5.600671291351318,5.690305868784587,5.6901594797770185
8680,5.614187240600586,5.698898951212565,5.810179551442464,5.69038454691569,5.805880069732666,5.8221174875895185
8700,5.628916422526042,5.729278564453125,5.741684754689534,5.669712543487549,5.7404225667317705,5.766605536142985
8720,5.846131165822347,5.883922735850017,5.963584582010905,5.900583902994792,5.959703127543132,5.9667863845825195
8740,5.662301858266194,5.767802715301514,5.88605531056722,5.768661657969157,5.9136098225911455,5.9582282702128095
8760,5.725394407908122,5.877512613932292,5.923130512237549,5.83587662378947,5.9609293937683105,5.98444938659668
8780,5.5789492925008135,5.663060665130615,5.760857741038005,5.653555870056152,5.798011302947998,5.752393881479899
8800,6.0395588874816895,6.067168235778809,6.158435980478923,6.0881063143412275,6.148152510325114,6.14727242787679
8820,5.702828566233317,5.764567693074544,5.876313368479411,5.788911819458008,5.863821029663086,5.885294119517009
8840,5.3610184987386065,5.439412752787272,5.563543160756429,5.453850110371907,5.541727066040039,5.554970105489095
8860,5.5369008382161455,5.610555330912272,5.69297981262207,5.601189136505127,5.686618010203044,5.6957418123881025
8880,5.97551425298055,6.059467474619548,6.172965049743652,6.054367542266846,6.170252799987793,6.175253868103027
8900,5.777706305185954,5.847680727640788,5.9451853434244795,5.846741994222005,5.926283518473308,5.927121480305989
8920,5.717084566752116,5.689501762390137,5.773324171702067,5.7330582936604815,5.7918594678243,5.793886820475261
8940,5.607808748881022,5.6283500989278155,5.748371760050456,5.645314534505208,5.747826258341472,5.755473454793294
8960,6.180436293284099,6.211752891540527,6.290438175201416,6.224296569824219,6.294687589009603,6.290472189585368
8980,5.130851109822591,5.226334571838379,5.336084047953288,5.234658241271973,5.3192245165507,5.334823290506999
9000,5.677953879038493,5.733721574147542,5.791465600331624,5.741346518198649,5.802563667297363,5.80320946375529
9020,5.612527847290039,5.662616729736328,5.763231118520101,5.661422411600749,5.7462053298950195,5.775521914164226
9040,5.244131565093994,5.329528013865153,5.422332604726155,5.330234050750732,5.425616105397542,5.411646048227946
9060,5.626848379770915,5.637636661529541,5.758025487263997,5.685016632080078,5.742233753204346,5.757496992746989
9080,5.4375,5.520310242970784,5.619143009185791,5.534461657206218,5.606696764628093,5.629128138224284
9100,5.632091363271077,5.718777020772298,5.81615670522054,5.73339859644572,5.831218560536702,5.813205083211263
9120,5.451240698496501,5.493233680725098,5.604550361633301,5.503003279368083,5.609174410502116,5.577080408732097
9140,5.6796555519104,5.747259616851807,5.824260870615642,5.752063274383545,5.823257287343343,5.81144905090332
9160,5.184563636779785,5.280264377593994,5.402135372161865,5.276791572570801,5.412437756856282,5.389708360036214
9180,5.646786053975423,5.689931392669678,5.733424186706543,5.672597567240397,5.747875372568767,5.75378942489624
9200,5.7630564371744795,5.835515181223552,5.916367053985596,5.852942784627278,5.935358842213948,5.925161520640056
9220,5.693623224894206,5.784877936045329,5.908138910929362,5.780011177062988,5.893422762552897,5.901307423909505
9240,5.503813584645589,5.551792462666829,5.664994875590007,5.556183020273845,5.652731577555339,5.652481238047282
9260,5.644213676452637,5.6741743087768555,5.739139874776204,5.712948163350423,5.744958718617757,5.749175230662028
9280,5.745213985443115,5.811719099680583,5.911771456400554,5.8312907218933105,5.927122116088867,5.926145553588867
9300,5.686954816182454,5.745818297068278,5.862191359202067,5.757936954498291,5.86319621404012,5.864766438802083
9320,5.630650679270427,5.700179100036621,5.798722267150879,5.709643046061198,5.802908261617024,5.809132258097331
9340,5.49674924214681,5.538718859354655,5.617254098256429,5.542779127756755,5.616359392801921,5.618935743967692
9360,5.739162921905518,5.7783199946085615,5.882111549377441,5.795837879180908,5.852562427520752,5.872118790944417
9380,5.8960927327473955,5.987421194712321,6.107879479726155,6.005889415740967,6.099855740865071,6.099149862925212
9400,5.415593942006429,5.489380359649658,5.635832945505778,5.494910717010498,5.610944588979085,5.617160320281982
9420,5.516293048858643,5.601528326670329,5.72016700108846,5.632489522298177,5.71003262201945,5.698742230733235
9440,5.758355776468913,5.816839853922526,5.869601885477702,5.827981154123942,5.894848982493083,5.865967591603597
9460,5.278373559315999,5.391249974568685,5.429300944010417,5.390164375305176,5.4288872083028155,5.424904823303223
9480,5.717489083607991,5.812221844991048,5.929315725962321,5.821945985158284,5.932680130004883,5.928046703338623
9500,5.2937978108723955,5.411155700683594,5.484140872955322,5.405869166056315,5.477194468180339,5.492928663889567
9520,6.004818121592204,6.056155999501546,6.098271528879802,6.03496789932251,6.108133474985759,6.115978717803955
9540,5.858763853708903,5.94735590616862,6.06784200668335,5.945449034372966,6.05652650197347,6.018955707550049
9560,5.3722429275512695,5.4631601969401045,5.548935254414876,5.455095291137695,5.538240750630696,5.543123563130696
9580,5.420248031616211,5.509110450744629,5.608422597249349,5.5205027262369795,5.590539932250977,5.589724540710449
9600,5.637213071187337,5.7063374519348145,5.791665871938069,5.70904525121053,5.794796943664551,5.776796976725261
9620,5.905849774678548,5.968259811401367,6.0228322347005205,5.965853850046794,6.044094403584798,6.035410245259603
9640,5.694516817728679,5.760309219360352,5.928325176239014,5.815892219543457,5.908960342407227,5.918280442555745
9660,5.213152249654134,5.312699317932129,5.475814978281657,5.316700458526611,5.462385177612305,5.439848740895589
9680,5.411717255910237,5.486645380655925,5.608214696248372,5.497992197672526,5.602135340372722,5.592021624247233
9700,5.276548703511556,5.368604342142741,5.450884977976481,5.351627349853516,5.452720324198405,5.461907068888347
9720,5.869378089904785,5.966664950052897,6.07309357325236,5.964565277099609,6.03986120223999,6.047908782958984
9740,5.4949188232421875,5.568559169769287,5.680735905965169,5.584721565246582,5.668789386749268,5.675317764282227
9760,5.797319412231445,5.8423183759053545,5.954042275746663,5.8592634201049805,5.967498620351155,5.949069023132324
9780,5.69729487101237,5.798145929972331,5.896019617716472,5.794197877248128,5.882050514221191,5.881770292917888
9800,5.548063278198242,5.62567122777303,5.720803578694661,5.620391368865967,5.7126132647196455,5.7084587415059405
9820,5.53386386235555,5.638138294219971,5.747427304585774,5.65138578414917,5.738931814829509,5.739835898081462
9840,5.8875274658203125,5.967779159545898,6.059008439381917,5.966736316680908,6.077682336171468,6.06709098815918
9860,5.554518381754558,5.656024773915608,5.764512221018474,5.641298294067383,5.761975288391113,5.742966016133626
9880,5.506206194559733,5.6562736829121905,5.747270266215007,5.65003236134847,5.755015055338542,5.722465515136719
9900,5.778478145599365,5.907905578613281,5.953878879547119,5.870851198832194,5.949901739756267,5.942152341206868
9920,5.270025889078776,5.405742645263672,5.531324068705241,5.416289329528809,5.542284806569417,5.5254777272542315
9940,5.637564818064372,5.744364579518636,5.8584370613098145,5.7540176709493,5.855348904927571,5.839053312937419
9960,6.017734845479329,6.110900084177653,6.203053792317708,6.09934647878011,6.216207822163899,6.2141547203063965
9980,5.5589399337768555,5.689638773600261,5.797828356424968,5.6925638516743975,5.784511248270671,5.794871171315511


==> data/mha_valid.csv <==
step,adamw,fixed_embedded,fixed_quotient,partial_embedded,partial_quotient,partial_canonical
0,10.980609575907389,10.981356938680014,10.98358154296875,10.981351216634115,10.983011881510416,10.983000755310059
10,9.151867866516113,9.1749267578125,8.945621172587076,9.155764897664389,8.913056055704752,8.917522112528482
20,8.0573836962382,7.923622131347656,8.01896063486735,7.925820668538411,8.012726306915283,8.019613901774088
30,7.264591534932454,7.232224146525065,7.247872511545817,7.233431498209636,7.243222872416179,7.243871847788493
40,7.456104119618733,7.433824062347412,7.453747749328613,7.432833830515544,7.449275493621826,7.449684302012126
50,7.302745660146077,7.292388916015625,7.315778891245524,7.298441727956136,7.315432548522949,7.309964021046956
60,7.809963385264079,7.816907564798991,7.825296401977539,7.825375239054362,7.823903401692708,7.824945608774821
70,7.148598512013753,7.132491588592529,7.135349750518799,7.129038016001384,7.138423760732015,7.134072144826253
80,6.838886419932048,6.835813522338867,6.845537821451823,6.838639895121257,6.83941109975179,6.8355410893758135
90,7.18334420522054,7.159976323445638,7.170783519744873,7.155527273813884,7.1704559326171875,7.169508934020996
100,6.812991937001546,6.7844282786051435,6.7955888112386065,6.784253120422363,6.7946146329243975,6.791753609975179
110,6.984392166137695,6.969922065734863,6.961260159810384,6.971413453420003,6.9672525723775225,6.9692715009053545
120,7.083095868428548,7.064961274464925,7.066699345906575,7.06366507212321,7.064034303029378,7.062652746836345
130,7.7212850252787275,7.581022262573242,7.712716261545817,7.592614650726318,7.696086565653483,7.702088197072347
140,6.911892414093018,6.898633321126302,6.898700714111328,6.890189329783122,6.901386102040608,6.905234495798747
150,7.20010232925415,7.205981890360515,7.1919840176900225,7.201862176259358,7.192227204640706,7.191813309987386
160,6.802707990010579,6.802284399668376,6.805975437164307,6.797392845153809,6.8099745114644366,6.806558132171631
170,6.518994013468425,6.485132376352946,6.5043684641520185,6.486934820810954,6.4955369631449384,6.493029594421387
180,6.661262512207031,6.641309420267741,6.661175568898519,6.649941126505534,6.658654530843099,6.66305685043335
190,6.409395217895508,6.389915307362874,6.406128724416097,6.38520876566569,6.404251257578532,6.40732463200887
200,7.26316499710083,7.245992819468181,7.269708633422852,7.24971071879069,7.25428565343221,7.253283659617106
210,7.080209732055664,7.032652060190837,7.044636090596517,7.039139906565349,7.046686331431071,7.046797434488933
220,6.501046498616536,6.489114602406819,6.494265874226888,6.485706329345703,6.488439242045085,6.489341100056966
230,6.4262285232543945,6.4172773361206055,6.427822271982829,6.414236227671306,6.4214935302734375,6.422456423441569
240,6.775274594624837,6.773857593536377,6.773251215616862,6.7731242179870605,6.7683102289835615,6.769456227620442
250,8.220012664794922,8.238212903340658,8.249259948730469,8.238207817077637,8.239174524943033,8.235990524291992
260,7.432384332021077,7.432758331298828,7.427510420481364,7.4301191965738935,7.426207065582275,7.431777318318685
270,6.581637382507324,6.577653725941976,6.580031394958496,6.583032449086507,6.586129029591878,6.5865631103515625
280,6.369689464569092,6.374983469645183,6.383053302764893,6.376476287841797,6.379897912343343,6.384588241577148
290,6.704023043314616,6.69865083694458,6.708102544148763,6.6992519696553545,6.7015336354573565,6.704131603240967
300,6.522852102915446,6.52107032140096,6.512032190958659,6.519478956858317,6.510301431020101,6.505954106648763
310,6.730698903401692,6.739526907602946,6.738202412923177,6.741087118784587,6.739722887674968,6.731605211893718
320,6.893668174743652,6.87048323949178,6.88284174601237,6.869462490081787,6.884679953257243,6.885439395904541
330,7.185877958933513,7.1676249504089355,7.171219984690349,7.172218958536784,7.1736226081848145,7.174965699513753
340,6.3512983322143555,6.3368239402771,6.341883023579915,6.343911647796631,6.343370119730632,6.345137596130371
350,6.768833160400391,6.755966027577718,6.765522797902425,6.762286027272542,6.77262004216512,6.768340905507405
360,6.269205252329509,6.271600087483724,6.269334475199382,6.2792900403340655,6.272828578948975,6.2782589594523115
370,6.136565685272217,6.102212587992351,6.1388481458028155,6.117442607879639,6.123833179473877,6.130630334218343
380,6.403777281443278,6.413450241088867,6.411135355631511,6.406269709269206,6.415648778279622,6.41464885075887
390,6.4524030685424805,6.439176241556804,6.433995723724365,6.444602012634277,6.426948229471843,6.430345853169759
400,6.594748179117839,6.594859917958577,6.596656799316406,6.590532620747884,6.592744509379069,6.591914812723796
410,6.483474095662435,6.471043109893799,6.474940935770671,6.476047515869141,6.470006465911865,6.472172737121582
420,6.627489725748698,6.585143566131592,6.586687088012695,6.577877998352051,6.58528486887614,6.585439999898274
430,6.4234286944071455,6.411463578542073,6.413782914479573,6.415595531463623,6.416374842325847,6.404245217641194
440,6.6818156242370605,6.644123236338298,6.650283972422282,6.6473649342854815,6.655772844950358,6.65854024887085
450,6.664164702097575,6.66564416885376,6.655961513519287,6.670607725779216,6.649435838063558,6.646172682444255
460,6.308069070180257,6.270434856414795,6.283973058064778,6.275062243143718,6.293833096822103,6.296950976053874
470,6.316309452056885,6.290549119313558,6.297547499338786,6.289362907409668,6.298040390014648,6.3029524485270185
480,6.416104793548584,6.424740473429362,6.422517617543538,6.4180474281311035,6.420329888661702,6.413012663523356
490,6.148715972900391,6.1388618151346845,6.140935738881429,6.138338406880696,6.1392747561136884,6.13734785715739
500,6.576598167419434,6.55574099222819,6.555041472117106,6.5517036120096845,6.554553985595703,6.563668727874756
510,6.5321957270304365,6.524117787679036,6.531315644582112,6.520426432291667,6.526388009389241,6.519555568695068
520,6.729157129923503,6.669154644012451,6.695471286773682,6.67585563659668,6.698291619618733,6.6943410237630205
530,6.859097957611084,6.827540238698323,6.835616111755371,6.829367478688558,6.826472282409668,6.833797454833984
540,6.468263308207194,6.446209748586019,6.454129695892334,6.451234181722005,6.463113625844319,6.4640482266743975
550,7.019249598185222,6.98516845703125,7.009560585021973,6.984354019165039,7.0029168128967285,6.993590831756592
560,6.235076745351155,6.222735087076823,6.2263383865356445,6.22398567199707,6.224912325541179,6.2199506759643555
570,6.358597755432129,6.364877382914226,6.3599832852681475,6.363208293914795,6.355198383331299,6.352800210316976
580,6.586778481801351,6.565728505452474,6.564864635467529,6.558526833852132,6.5711140632629395,6.56622298558553
590,6.442010402679443,6.42509667078654,6.425434112548828,6.417623519897461,6.4243083000183105,6.429666360219319
600,6.203898747762044,6.163546085357666,6.176263014475505,6.1704379717508955,6.176074504852295,6.174618244171143
610,6.546141147613525,6.524152914683024,6.535968621571858,6.523255189259847,6.528942108154297,6.526551405588786
620,6.177594502766927,6.234663486480713,6.193942546844482,6.233543237050374,6.204273859659831,6.19235356648763
630,6.076876958211263,6.058089892069499,6.077636082967122,6.055222670237224,6.07192325592041,6.067277272542317
640,6.383388837178548,6.376357714335124,6.376025835673015,6.382813294728597,6.388466676076253,6.380265394846599
650,6.230677763621013,6.2248789469401045,6.223884741465251,6.230893611907959,6.237741947174072,6.230589071909587
660,6.77477486928304,6.764248689015706,6.762934525807698,6.767906665802002,6.764986991882324,6.775367101033528
670,6.779009819030762,6.738009929656982,6.757338047027588,6.734793663024902,6.756063938140869,6.757200400034587
680,6.5637180010477705,6.5357693036397295,6.551501750946045,6.537886142730713,6.541423320770264,6.5406975746154785
690,5.738908131917317,5.741625785827637,5.751472155253093,5.747853914896647,5.754228432973226,5.756604830423991
700,6.315749009450276,6.317375024159749,6.313295046488444,6.313429355621338,6.321637153625488,6.3219038645426435
710,6.419579823811849,6.410844961802165,6.407412528991699,6.4159417152404785,6.410587469736735,6.412137031555176
720,6.357132752736409,6.378280321756999,6.3732757568359375,6.373525937398274,6.382254282633464,6.375491778055827
730,6.493144989013672,6.502246220906575,6.516612529754639,6.512530167897542,6.50856892267863,6.519663174947103
740,6.551722049713135,6.5444644292195635,6.545971075693767,6.547067324320476,6.547911961873372,6.548287550608317
750,5.920186996459961,5.903026580810547,5.909059206644694,5.902942180633545,5.906404336293538,5.907341321309407
760,6.149820486704509,6.163904507954915,6.157534281412761,6.154311498006185,6.167464733123779,6.160835425059001
770,6.425489743550618,6.426923751831055,6.433916886647542,6.435964584350586,6.435886700948079,6.4313645362854
780,6.424817085266113,6.441857814788818,6.440843105316162,6.445655981699626,6.436141649881999,6.438467979431152
790,6.13792101542155,6.136282920837402,6.1234235763549805,6.132145245869954,6.128091176350911,6.124284585316976
800,6.2766791979471845,6.247946421305339,6.268671035766602,6.244229157765706,6.273116111755371,6.266602198282878
810,6.587733427683513,6.4977498054504395,6.512441317240397,6.495003541310628,6.512594064076741,6.495513916015625
820,6.097290833791097,6.044777552286784,6.072880268096924,6.030106703440349,6.06411616007487,6.0511471430460615
830,6.475946267445882,6.449678103129069,6.452475865681966,6.44050407409668,6.465775012969971,6.447662194569905
840,6.884597460428874,6.8382500012715655,6.845914999643962,6.8260453542073565,6.839597384134929,6.812543233235677
850,6.507809321085612,6.4841281572977705,6.491262276967366,6.487881660461426,6.49583101272583,6.488916238149007
860,6.015061537424724,5.9827423095703125,5.986725330352783,5.980917294820149,5.980040709177653,5.97899595896403
870,6.06711467107137,6.047928651173909,6.049318631490071,6.041282653808594,6.050451596577962,6.054322719573975
880,6.167946179707845,6.147317250569661,6.156297206878662,6.153412818908691,6.154710133870442,6.1550068855285645
890,6.50641393661499,6.473262627919515,6.5103535652160645,6.484996954600017,6.522679328918457,6.498238722483317
900,6.075143337249756,6.095999240875244,6.09060001373291,6.093756357828776,6.082302888234456,6.079648653666179
910,6.2764309247334795,6.262686411539714,6.27888282140096,6.257020155588786,6.2813083330790205,6.274644533793132
920,6.597146670023601,6.575815041859944,6.591563542683919,6.57135025660197,6.569546222686768,6.571031888326009
930,6.347363471984863,6.346195697784424,6.352869987487793,6.34324582417806,6.348609924316406,6.348440806070964
940,6.506146430969238,6.492824872334798,6.509300867716472,6.498330275217692,6.505633354187012,6.512409210205078
950,6.800499439239502,6.8307491938273115,6.8110941251118975,6.814395904541016,6.816734790802002,6.817837397257487
960,6.558522701263428,6.554881413777669,6.559628804524739,6.550035158793132,6.558491388956706,6.553303400675456
970,6.559465090433757,6.538398106892903,6.544797261555989,6.521345615386963,6.548679828643799,6.551151116689046
980,6.063716729482015,6.060399850209554,6.07331387201945,6.057114124298096,6.079038302103679,6.070493857065837
990,5.9742325146993,5.973272959391276,5.975289344787598,5.970234076182048,5.977620442708333,5.979177633921306
1000,6.532387574513753,6.515623251597087,6.532986005147298,6.526209831237793,6.527225176493327,6.531142393747966
1010,6.131073474884033,6.11912218729655,6.128816922505696,6.122243086496989,6.131895542144775,6.126522382100423
1020,6.398611704508464,6.389859040578206,6.378087520599365,6.393382390340169,6.37826665242513,6.3626322746276855
1030,5.930036226908366,5.944186687469482,5.934567451477051,5.938638210296631,5.944646994272868,5.937434355417888
1040,6.153744379679362,6.135105927785237,6.1597011884053545,6.12667989730835,6.129246711730957,6.134320576985677
1050,5.561780293782552,5.561211268107097,5.564287026723226,5.566137949625651,5.567200978597005,5.569788297017415
1060,6.170093377431233,6.1766611735026045,6.180055300394694,6.177808443705241,6.180170218149821,6.175061861673991
1070,6.168174425760905,6.162301381429036,6.184887886047363,6.166258494059245,6.193597952524821,6.184057235717773
1080,6.331562360127767,6.341060638427734,6.355295817057292,6.339018980662028,6.35073184967041,6.3487240473429365
1090,6.217482089996338,6.209345817565918,6.222879568735759,6.212288697560628,6.213237921396892,6.207577069600423
1100,6.300022125244141,6.266510168711345,6.2784121831258135,6.2667131423950195,6.266510645548503,6.2794013023376465
1110,6.2015886306762695,6.179766654968262,6.190140247344971,6.1791690190633135,6.174163341522217,6.187563896179199
1120,6.583287080128987,6.585031191507976,6.596891721089681,6.580310344696045,6.595915953318278,6.596832752227783
1130,5.972189267476399,5.967496554056804,5.97240416208903,5.962237358093262,5.969638188680013,5.970528761545817
1140,6.464422702789307,6.448317209879558,6.462718963623047,6.4517741203308105,6.454561074574788,6.459341208140056
1150,6.211561997731526,6.204874833424886,6.2044064203898115,6.210779984792073,6.201091607411702,6.208238283793132
1160,6.187492847442627,6.1913150151570635,6.184366861979167,6.197577953338623,6.1914628346761065,6.190536340077718
1170,6.176380634307861,6.187780062357585,6.215458393096924,6.186212539672852,6.214537302652995,6.211951891581218
1180,6.128902276357015,6.145673910776774,6.150854428609212,6.148871421813965,6.154063065846761,6.142798105875651
1190,7.306368827819824,7.339737415313721,7.319882392883301,7.315303007761638,7.312840302785237,7.320998350779216
1200,6.123287677764893,6.093394756317139,6.116996765136719,6.099109649658203,6.108174959818522,6.103054682413737
1210,6.12514050801595,6.109419822692871,6.1029354731241865,6.112906138102214,6.1168975830078125,6.110375722249349
1220,6.381151835123698,6.3676384290059405,6.372924168904622,6.356998602549235,6.370334307352702,6.372250398000081
1230,6.464516798655192,6.45859432220459,6.459607442220052,6.461123148600261,6.463996569315593,6.45952574412028
1240,5.811486879984538,5.814193884531657,5.820589065551758,5.8097357749938965,5.816766897837321,5.81236998240153
1250,6.505703926086426,6.510995388031006,6.528177420298259,6.515915393829346,6.5005927085876465,6.520174662272136
1260,6.747160116831462,6.749042352040608,6.746613025665283,6.7527750333150225,6.752609729766846,6.757168292999268
1270,6.062650998433431,6.049789110819499,6.048584938049316,6.046206792195638,6.042731285095215,6.047327995300293
1280,6.477841218312581,6.475807507832845,6.498002052307129,6.47955846786499,6.491273085276286,6.492977937062581
1290,6.325582663218181,6.295612335205078,6.31759516398112,6.293945948282878,6.302626132965088,6.30344025293986
1300,6.499578634897868,6.485333283742269,6.50508991877238,6.479901631673177,6.494058926900228,6.481406052907308
1310,6.221990585327148,6.222603480021159,6.2370626131693525,6.232320785522461,6.238358815511067,6.238931337992351
1320,6.467489401499431,6.442984580993652,6.46668004989624,6.445074240366618,6.457441329956055,6.465218544006348
1330,5.951869964599609,5.9505313237508135,5.958425680796306,5.944699605305989,5.9500447909037275,5.9433590571085615
1340,6.351760228474935,6.353391329447429,6.354541301727295,6.353499571482341,6.367850621541341,6.358233292897542
1350,6.521098931630452,6.5132795969645185,6.546100775400798,6.510839939117432,6.536123911539714,6.523719151814778
1360,6.326864878336589,6.312968095143636,6.308180650075276,6.304893493652344,6.322434743245442,6.310684998830159
1370,7.1138542493184405,7.1309733390808105,7.122090657552083,7.123141606648763,7.1299028396606445,7.121366024017334
1380,6.234619617462158,6.246352354685466,6.253334363301595,6.249162515004476,6.256823857625325,6.256778717041016
1390,5.9780049324035645,5.9888051350911455,6.0078193346659345,5.987829208374023,6.0009050369262695,6.00264040629069
1400,6.468640327453613,6.465955416361491,6.452525456746419,6.466649691263835,6.4429856936136884,6.451862494150798
1410,6.275186697642009,6.302986780802409,6.300113360087077,6.307943820953369,6.304964383443196,6.291953722635905
1420,6.204263528188069,6.209382851918538,6.21022097269694,6.203247865041097,6.200973669687907,6.20084269841512
1430,5.931164105733235,5.924688180287679,5.9378407796223955,5.922062397003174,5.936127662658691,5.929089228312175
1440,6.341290791829427,6.356834729512532,6.349476178487142,6.3634748458862305,6.347170829772949,6.346738179524739
1450,6.529399871826172,6.50565751393636,6.5238315264383955,6.50799036026001,6.529835383097331,6.531750520070394
1460,6.277788003285726,6.27201493581136,6.2909285227457685,6.2753299077351885,6.2764081954956055,6.280925750732422
1470,6.536356449127197,6.524616241455078,6.548357327779134,6.536454677581787,6.53830083211263,6.5456649462382
1480,6.330649058024089,6.356830437978108,6.368859926859538,6.356531620025635,6.3767523765563965,6.368840217590332
1490,6.080837885538737,6.086130301157634,6.097218195597331,6.074600378672282,6.082828521728516,6.091176509857178
1500,6.172046820322673,6.1669925053914385,6.190481821695964,6.170419375101726,6.1832804679870605,6.1845784187316895
1510,6.199106216430664,6.184986273447673,6.209285577138265,6.200640360514323,6.204835096995036,6.204428672790527
1520,5.898360888163249,5.9071149826049805,5.915313561757405,5.915818373362224,5.919413407643636,5.914686361948649
1530,6.190634568532308,6.226925214131673,6.223681767781575,6.21805461247762,6.224052429199219,6.2196455001831055
1540,6.615624904632568,6.579527695973714,6.6139068603515625,6.578317483266194,6.592245101928711,6.592172145843506
1550,6.230816046396892,6.2169419924418134,6.229959964752197,6.216935793558757,6.242276827494304,6.221771081288655
1560,6.013109525044759,6.020785331726074,6.033848126729329,6.020214875539144,6.044271151224772,6.020663579305013
1570,5.859216849009196,5.895397981007894,5.911490122477214,5.891902446746826,5.8999457359313965,5.895625114440918
1580,6.138722896575928,6.152539412180583,6.177887121836345,6.154913902282715,6.169486045837402,6.1742167472839355
1590,6.174950917561849,6.214501698811849,6.210361957550049,6.20304536819458,6.214528560638428,6.207470099131267
1600,6.067156473795573,6.096108595530192,6.089948336283366,6.067497253417969,6.086391448974609,6.095964431762695
1610,6.105216026306152,6.127851327260335,6.14118766784668,6.125198523203532,6.142882664998372,6.127127806345622
1620,5.897066434224446,5.9213643074035645,5.926842212677002,5.928422927856445,5.931238333384196,5.928886413574219
1630,6.494998613993327,6.496709664662679,6.521406173706055,6.508919556935628,6.515118757883708,6.523378372192383
1640,6.275452772776286,6.280405044555664,6.263694445292155,6.276878356933594,6.274632930755615,6.283714294433594
1650,5.4636885325113935,5.448661804199219,5.456492106119792,5.4304782549540205,5.456712404886882,5.457695960998535
1660,6.110830148061116,6.141190846761067,6.144061883290608,6.127803007761638,6.149042129516602,6.146259784698486
1670,5.959835529327393,5.954302628835042,5.961751619974772,5.950944900512695,5.95545228322347,5.95889679590861
1680,6.9078300793965655,6.938480218251546,7.009090264638265,6.936574618021647,7.058624267578125,6.962199529012044
1690,6.272979577382405,6.269273281097412,6.2958574295043945,6.276928424835205,6.295682907104492,6.296935558319092
1700,6.221649010976155,6.218005816141765,6.220648129781087,6.208877086639404,6.230319182078044,6.221510569254558
1710,5.915234088897705,5.933310508728027,5.943477789560954,5.932271480560303,5.946481227874756,5.938901265462239
1720,5.845846335093181,5.89481767018636,5.894353071848552,5.896411736806233,5.900030771891276,5.901409308115642
1730,6.368699232737224,6.406298637390137,6.41499121983846,6.403447151184082,6.409102439880371,6.414290269215901
1740,5.898490905761719,5.931787967681885,5.938674767812093,5.925372282663981,5.928345362345378,5.934213479359944
1750,6.3520097732543945,6.328475475311279,6.353479067484538,6.321817239125569,6.343077500661214,6.347019036610921
1760,6.248481114705403,6.247047742207845,6.274487336476644,6.244514624277751,6.296559969584147,6.2612894376118975
1770,6.1716915766398115,6.178280512491862,6.188304583231608,6.183501402537028,6.180404504140218,6.173871994018555
1780,6.55253267288208,6.5981551806132,6.581854025522868,6.580939928690593,6.574075380961101,6.589809099833171
1790,6.12789519627889,6.182470480600993,6.17719841003418,6.1756564776102705,6.181835174560547,6.182133038838704
1800,6.029717445373535,6.057661851247151,6.067531903584798,6.0542558034261065,6.073193709055583,6.064838409423828
1810,6.151910781860352,6.179052035013835,6.183752695719401,6.178806781768799,6.199365774790446,6.192771116892497
1820,5.809238751729329,5.820809682210286,5.832940896352132,5.833423932393392,5.820726076761882,5.820052623748779
1830,6.201920509338379,6.214630285898845,6.220889568328857,6.217767238616943,6.227005322774251,6.2240675290425616
1840,6.136865456899007,6.184669017791748,6.187599500020345,6.17664909362793,6.179059823354085,6.17624044418335
1850,6.3188252449035645,6.357966899871826,6.370138327280681,6.363336245218913,6.384533882141113,6.371498902638753
1860,6.2713386217753095,6.298447926839192,6.309593200683594,6.299965222676595,6.320861180623372,6.313933849334717
1870,6.182953993479411,6.223433653513591,6.209610303243001,6.223934968312581,6.212744235992432,6.220438321431478
1880,5.912144502003987,5.955665588378906,5.977657000223796,5.949654420216878,5.972715854644775,5.972661177317302
1890,6.277536551157634,6.29937728246053,6.314038594563802,6.297988096872966,6.307336330413818,6.3168840408325195
1900,5.9744791984558105,6.021156946818034,6.028114477793376,6.01162576675415,6.028732617696126,6.038221677144368
1910,5.68405803044637,5.707214832305908,5.722462813059489,5.703011830647786,5.717975934346517,5.716538747151692
1920,6.591386795043945,6.637350082397461,6.632275422414144,6.6222489674886065,6.629271666208903,6.66697899500529
1930,6.003037293752034,6.034598668416341,6.047104835510254,6.029287020365397,6.050896326700847,6.059048652648926
1940,6.288699467976888,6.352872212727864,6.366392453511556,6.365503470102946,6.357381502787272,6.3605326016743975
1950,6.067792574564616,6.11579688390096,6.132172425587972,6.124937375386556,6.133323033650716,6.141990979512532
1960,6.291656017303467,6.337936719258626,6.339532534281413,6.33369255065918,6.339986324310303,6.343577861785889
1970,5.944153467814128,5.972357114156087,6.011194705963135,5.976142565409343,5.999741554260254,6.008628209431966
1980,6.038538455963135,6.062117735544841,6.079506874084473,6.064290523529053,6.068860689798991,6.076934655507405
1990,5.849524974822998,5.875675360361735,5.89675776163737,5.877321720123291,5.890194257100423,5.888034661610921
2000,6.06529426574707,6.098264058430989,6.0961283047993975,6.099198500315349,6.109970887502034,6.094411214192708
2010,6.130449930826823,6.149752775828044,6.16528844833374,6.139529228210449,6.156067848205566,6.16974671681722
2020,5.5067674318949384,5.544718901316325,5.5705946286519366,5.533947308858235,5.571879227956136,5.557289282480876
2030,6.185647487640381,6.223977565765381,6.240454037984212,6.224644819895427,6.246198654174805,6.240254243214925
2040,5.9144337972005205,5.940429210662842,5.962702751159668,5.954990863800049,5.959317684173584,5.957747618357341
2050,6.073897997538249,6.090009371439616,6.0987162590026855,6.086953798929851,6.099205017089844,6.110250790913899
2060,5.648516337076823,5.704310417175293,5.706738630930583,5.713651021321614,5.703109264373779,5.713216622670491
2070,6.115384578704834,6.159774462381999,6.18166446685791,6.155870755513509,6.179076035817464,6.176538467407227
2080,5.626567681630452,5.64475949605306,5.663806438446045,5.654603163401286,5.6486508051554365,5.646519819895427
2090,6.138407389322917,6.164294242858887,6.19635534286499,6.173830350240071,6.205413818359375,6.196528593699138
2100,5.907383441925049,5.931790033976237,5.947267373402913,5.924305438995361,5.945454756418864,5.939075311024983
2110,6.093883355458577,6.116173108418782,6.133916695912679,6.11818806330363,6.136099974314372,6.127647717793782
2120,5.873966217041016,5.908053398132324,5.910159428914388,5.907230218251546,5.911092917124431,5.899391333262126
2130,6.553839683532715,6.61179765065511,6.626504739125569,6.605155309041341,6.623732725779216,6.6275685628255205
2140,5.958717505137126,5.984148025512695,6.015095233917236,5.980231920878093,6.004401683807373,6.021805127461751
2150,5.809420744578044,5.8630367914835615,5.915225823720296,5.877590656280518,5.909509023030599,5.898200670878093
2160,5.734104156494141,5.800463358561198,5.804869651794434,5.790257612864177,5.803977807362874,5.809812068939209
2170,5.571077346801758,5.599731922149658,5.598441282908122,5.585842927296956,5.593858083089192,5.596595446268718
2180,5.8318939208984375,5.887050310770671,5.911332289377849,5.890703042348226,5.921091556549072,5.915700594584147
2190,5.710589249928792,5.759426116943359,5.781026840209961,5.764347394307454,5.778284231821696,5.807711919148763
2200,6.226654211680095,6.2950466473897295,6.319742520650228,6.289870580037435,6.3182549476623535,6.312081654866536
2210,6.287866751352946,6.357180118560791,6.4106980959574384,6.359986146291097,6.400373617808024,6.393884023030599
2220,6.4660569826761884,6.518216451009114,6.547962347666423,6.515252590179443,6.542172273000081,6.535222212473552
2230,6.039945920308431,6.092875639597575,6.127004623413086,6.089818159739177,6.117932478586833,6.113559722900391
2240,5.949798107147217,5.967792352040608,5.995382944742839,5.997788111368815,5.98459259668986,5.98994779586792
2250,6.4458848635355634,6.512651125590007,6.520707766215007,6.503955682118733,6.515786488850911,6.529615720113118
2260,6.194961388905843,6.273336092631022,6.2794216473897295,6.2700090408325195,6.273873805999756,6.282137393951416
2270,6.055058320363362,6.095873673756917,6.105791409810384,6.0803297360738116,6.100114027659099,6.104970137278239
2280,5.92989460627238,5.995158513387044,6.021903355916341,5.999169667561849,6.027335961659749,6.019083817799886
2290,5.669524510701497,5.703985055287679,5.725551923116048,5.713056564331055,5.718895276387532,5.729222456614177
2300,6.1230034828186035,6.161725680033366,6.181678295135498,6.171748638153076,6.163480281829834,6.177445729573567
2310,5.640934308369954,5.706714948018392,5.72681204477946,5.694452126820882,5.730260372161865,5.729583899180095
2320,6.032589276631673,6.079464435577393,6.076802571614583,6.078187147776286,6.094309329986572,6.085612614949544
2330,6.360652923583984,6.423471450805664,6.428898970286052,6.426382064819336,6.45054817199707,6.452429294586182
2340,6.2640487353007,6.31617800394694,6.34019152323405,6.311306635538737,6.326039632161458,6.322801272074382
2350,5.830264886220296,5.869999885559082,5.869706630706787,5.869435787200928,5.876766840616862,5.875952243804932
2360,6.056042353312175,6.090317249298096,6.105623245239258,6.089578628540039,6.105854352315267,6.109591643015544
2370,5.718501091003418,5.7902194658915205,5.791488488515218,5.8007880846659345,5.796104907989502,5.797310034434001
2380,6.1168928146362305,6.172898769378662,6.195078690846761,6.167506853739421,6.1960906982421875,6.192325592041016
2390,5.461506048838298,5.459462960561116,5.475554625193278,5.45262336730957,5.481282552083333,5.475773652394612
2400,6.1648209889729815,6.164228121439616,6.176143328348796,6.159032980600993,6.171241442362468,6.170229593912761
2410,6.0134884516398115,6.037424405415853,6.082898298899333,6.066560745239258,6.065078576405843,6.052789211273193
2420,6.055262088775635,6.113783836364746,6.147881984710693,6.106659094492595,6.144377708435059,6.150623480478923
2430,6.336356957753499,6.300407727559407,6.324564456939697,6.301763375600179,6.346904118855794,6.347667217254639
2440,5.863906065622966,5.92288875579834,5.954593658447266,5.939182758331299,5.953330675760905,5.969431082407634
2450,5.94236421585083,6.001687685648601,6.0322855313618975,6.002909501393636,6.030120690663655,6.0338568687438965
2460,6.130344072977702,6.1939652760823565,6.2014007568359375,6.185399214426677,6.226465384165446,6.222538153330485
2470,5.7141923904418945,5.750124295552571,5.7606438000996905,5.754158655802409,5.764264901479085,5.760987122853597
2480,5.566006978352864,5.626264572143555,5.65222708384196,5.624982039133708,5.638707319895427,5.648935317993164
2490,5.462710380554199,5.554324150085449,5.567428112030029,5.546560764312744,5.5688862800598145,5.573631127675374
2500,6.076499938964844,6.109639485677083,6.1354804039001465,6.122020562489827,6.128840287526448,6.130709966023763
2510,6.1335015296936035,6.178042570749919,6.213816960652669,6.184688568115234,6.231157461802165,6.214273452758789
2520,5.820825735727946,5.855438073476155,5.858018398284912,5.839539845784505,5.866255601247151,5.858042399088542
2530,6.082466761271159,6.162795702616374,6.183435440063477,6.158791224161784,6.164789040883382,6.17612091700236
2540,6.174612204233806,6.276465733846028,6.2950137456258135,6.257531960805257,6.293800354003906,6.290637493133545
2550,6.195217291514079,6.256253560384114,6.261663595835368,6.247410297393799,6.263181368509929,6.2605516115824384
2560,5.842207113901774,5.902145544687907,5.9078958829243975,5.8964823087056475,5.911020596822103,5.924681981404622
2570,6.30672041575114,6.393895785013835,6.415523687998454,6.396474838256836,6.410565535227458,6.417418479919434
2580,5.663538932800293,5.737720648447673,5.773041566212972,5.7352447509765625,5.762314955393474,5.763351599375407
2590,5.848280906677246,5.897215048472087,5.927434126536052,5.899807929992676,5.92400328318278,5.917898337046306
2600,5.564835866292317,5.643660545349121,5.68796984354655,5.6480021476745605,5.6866583824157715,5.684369881947835
2610,6.072917461395264,6.146973133087158,6.179305871327718,6.139252662658691,6.164076328277588,6.189925352732341
2620,5.665960311889648,5.791539351145427,5.822336673736572,5.785974184672038,5.803317228953044,5.802663485209147
2630,5.836702187856038,5.911966959635417,5.949433962504069,5.918820222218831,5.952658812204997,5.943927923838298
2640,6.068290074666341,6.123619079589844,6.13837464650472,6.124953746795654,6.139262040456136,6.142235120137532
2650,6.283395767211914,6.361851056416829,6.395427544911702,6.358132203420003,6.368923505147298,6.3787485758463545
2660,6.034725348154704,6.09134038289388,6.1304670969645185,6.086228370666504,6.122160911560059,6.126994291941325
2670,5.6629532178243,5.69917647043864,5.71487029393514,5.698662281036377,5.725351492563884,5.713562965393066
2680,6.643819173177083,6.704978148142497,6.700460116068522,6.679796536763509,6.6943709055582685,6.696630636850993
2690,5.8586123784383135,5.926098346710205,5.9497857093811035,5.941385587056478,5.963360627492269,5.944955190022786
2700,6.293038845062256,6.383210976918538,6.400628248850505,6.386616547902425,6.410979588826497,6.398542563120524
2710,5.919206619262695,5.99902359644572,6.030478159586589,6.004632631937663,6.022898515065511,6.035017172495524
2720,5.607353210449219,5.693068027496338,5.705974260965983,5.694777965545654,5.711580276489258,5.71390962600708
2730,5.580238660176595,5.686104456583659,5.69452428817749,5.675127824147542,5.69720999399821,5.695574760437012
2740,6.144872665405273,6.171786944071452,6.213647842407227,6.188503583272298,6.217747688293457,6.21841557820638
2750,5.332028388977051,5.404039065043132,5.3991020520528155,5.407080014546712,5.409030914306641,5.40574582417806
2760,5.6335147221883135,5.691792805989583,5.7023115158081055,5.679666996002197,5.700558662414551,5.708392143249512
2770,6.1842427253723145,6.223472436269124,6.258320013682048,6.2361776034037275,6.261305332183838,6.261525948842366
2780,5.75517209370931,5.81997013092041,5.855931758880615,5.826786994934082,5.858516534169515,5.857759316762288
2790,5.54491392771403,5.593142032623291,5.623334884643555,5.601950486501058,5.632559935251872,5.634140491485596
2800,6.052891890207927,6.072779496510823,6.100613594055176,6.073963165283203,6.097662607828776,6.107393582661946
2810,5.752696832021077,5.793322722117106,5.814959526062012,5.801802794138591,5.8158518473307295,5.82194979985555
2820,6.176029682159424,6.236783663431804,6.266076723734538,6.226259549458821,6.265662670135498,6.243659496307373
2830,6.1311977704366045,6.204345226287842,6.271340688069661,6.214871883392334,6.264317035675049,6.260248025258382
2840,6.006071249643962,6.106359640757243,6.133505821228027,6.1019439697265625,6.127394040425618,6.131623903910319
2850,5.720372358957927,5.798916021982829,5.828196366628011,5.797049681345622,5.811516284942627,5.82229471206665
2860,5.930244604746501,6.012765725453694,6.037258783976237,6.00233268737793,6.026200930277507,6.027301788330078
2870,5.967469215393066,6.0422563552856445,6.066458861033122,6.051926930745442,6.071535110473633,6.075369517008464
2880,5.876732190450032,5.988010724385579,6.012890974680583,5.978007475535075,6.01299508412679,6.019533475240071
2890,5.649077415466309,5.727012634277344,5.766197204589844,5.723641713460286,5.771755854288737,5.775712331136067
2900,5.460063934326172,5.554134051005046,5.571256160736084,5.546138604482015,5.58262570699056,5.5688910484313965
2910,6.10259485244751,6.1942219734191895,6.2162885665893555,6.189337412516276,6.220878601074219,6.226938565572103
2920,5.960110028584798,6.055832703908284,6.090837160746257,6.062791506449382,6.096442222595215,6.105101267496745
2930,5.840259075164795,5.897477626800537,5.92848539352417,5.882776260375977,5.929625352223714,5.939205964406331
2940,6.2194755872090655,6.26504119237264,6.332163174947103,6.285616397857666,6.301366964975993,6.298903465270996
2950,5.87727419535319,5.951188405354817,5.985516548156738,5.954597155253093,5.991251786549886,5.987792491912842
2960,6.148988087972005,6.232248465220134,6.263509273529053,6.236948013305664,6.261738936106364,6.2531663576761884
2970,6.089370886484782,6.182042916615804,6.201444625854492,6.167438824971517,6.1809515953063965,6.184364636739095
2980,5.485529899597168,5.52078374226888,5.561936219533284,5.538381099700928,5.549411455790202,5.550095876057942
2990,5.992129484812419,6.035788059234619,6.092255592346191,6.035506407419841,6.099552949269612,6.091468969980876
3000,6.130170027414958,6.212561925252278,6.241714318593343,6.192065715789795,6.2396470705668134,6.231271425882976
3010,5.603753407796224,5.699926535288493,5.733457247416179,5.691864172617595,5.7238179842631025,5.730461756388347
3020,5.348474820454915,5.4210435549418134,5.453849156697591,5.413962046305339,5.446007251739502,5.454545180002849
3030,5.820505936940511,5.922384897867839,6.007662296295166,5.908434549967448,5.9745744069417315,5.988334496815999
3040,6.0734178225199384,6.192336718241374,6.1990915934244795,6.190250714619954,6.199682712554932,6.204020977020264
3050,6.364291350046794,6.438436667124431,6.444653193155925,6.439275741577148,6.456356366475423,6.47489579518636
3060,5.584060827891032,5.650988896687825,5.683714230855306,5.651058832804362,5.691338698069255,5.689111073811849
3070,5.884427706400554,6.012777487436931,6.075006326039632,6.023005326588948,6.069271087646484,6.069172064463298
3080,5.921497980753581,6.022943337758382,6.071542739868164,6.039633274078369,6.076714515686035,6.083106517791748
3090,5.679152806599935,5.778274218241374,5.815987745920817,5.783949693044026,5.834961732228597,5.829706350962321
3100,5.129248301188151,5.192709287007649,5.202812671661377,5.1805189450581866,5.199511369069417,5.207760810852051
3110,6.392145951588948,6.459170023600261,6.467864036560059,6.455872058868408,6.446654637654622,6.470320383707683
3120,5.725502332051595,5.796566645304362,5.853962580362956,5.799935022989909,5.837899525960286,5.8353339831034345
3130,5.937366962432861,6.032210508982341,6.045636018117269,6.015499273935954,6.054880777994792,6.0489395459493
3140,5.7986524899800616,5.8728586832682295,5.926202615102132,5.880051136016846,5.912312666575114,5.919930299123128
3150,5.768073558807373,5.839549541473389,5.854215145111084,5.824865659077962,5.849269866943359,5.8489335378011065
3160,5.27519432703654,5.349616368611653,5.350411891937256,5.354732036590576,5.350107669830322,5.363005797068278
3170,5.753379503885905,5.818376859029134,5.813994407653809,5.818836053212483,5.811429023742676,5.812257607777913
3180,5.973519961039226,6.066342830657959,6.091185092926025,6.065055211385091,6.099686781565349,6.100246906280518
3190,5.406725247701009,5.518097718556722,5.539332548777263,5.524120489756267,5.538191000620524,5.539432207743327
3200,5.797480742136638,5.857402324676514,5.882956822713216,5.8605415026346845,5.862714608510335,5.873861948649089
3210,5.329554557800293,5.424084822336833,5.435712973276774,5.427114327748616,5.443410555521647,5.434477170308431
3220,5.318354447682698,5.3970268567403155,5.445422967274983,5.404941399892171,5.435265064239502,5.44684378306071
3230,6.026834805806478,6.143767197926839,6.173390706380208,6.137243270874023,6.183221499125163,6.1679121653238935
3240,6.095321814219157,6.1786274909973145,6.235332647959392,6.166136264801025,6.219005902608235,6.219280083974202
3250,6.555700143178304,6.607553799947103,6.62434450785319,6.602605819702148,6.629796663920085,6.620047728220622
3260,6.069063186645508,6.130408763885498,6.160589853922526,6.117820103963216,6.158040364583333,6.168266137440999
3270,5.674244562784831,5.734962145487468,5.767751375834147,5.740958531697591,5.7628889083862305,5.768942674001058
3280,6.786683082580566,6.888689359029134,6.9015434583028155,6.872798760732015,6.918649355570476,6.944564024607341
3290,5.327666282653809,5.368323802947998,5.416161060333252,5.377445062001546,5.396290938059489,5.398624261220296
3300,5.9411288897196455,6.038540681203206,6.087127526601155,6.037807941436768,6.083771228790283,6.087028344472249
3310,5.517346223195394,5.567190488179524,5.604193369547526,5.562009493509929,5.607147216796875,5.6074592272440595
3320,5.961690107981364,6.052922248840332,6.08578634262085,6.065738519032796,6.072706699371338,6.074681282043457
3330,5.748684565226237,5.837767918904622,5.866572856903076,5.858889897664388,5.875062147776286,5.877261638641357
3340,6.310020923614502,6.3891557057698565,6.449483871459961,6.3893717130025225,6.447352568308513,6.442006429036458
3350,5.927327791849772,6.0311509768168134,6.0683519045511884,6.039044221242269,6.069106578826904,6.079084873199463
3360,6.086255391438802,6.180422465006511,6.206785678863525,6.19728151957194,6.208807309468587,6.216440041859944
3370,6.178172588348389,6.321041266123454,6.362843672434489,6.337770938873291,6.370763778686523,6.370538711547852
3380,5.608344078063965,5.729262351989746,5.761767864227295,5.72881539662679,5.7631581624348955,5.763917287190755
3390,5.827093283335368,5.94757064183553,5.974332173665364,5.940234820048015,5.9900509516398115,5.973697980244954
3400,5.48979918162028,5.5410416920979815,5.581208070119222,5.572099844614665,5.587358633677165,5.583916187286377
3410,6.096118768056233,6.142903486887614,6.2052286465962725,6.143804550170898,6.211519877115886,6.185017108917236
3420,5.870003859202067,5.98037576675415,6.023679415384929,5.990506490071614,6.027259190877278,6.015659650166829
3430,5.951898574829102,5.983802159627278,6.009554386138916,5.97389014561971,6.013165473937988,6.016237258911133
3440,6.166865189870198,6.231024583180745,6.286687692006429,6.226104736328125,6.298946062723796,6.288096110026042
3450,5.850899378458659,5.962001323699951,6.008273919423421,5.96610148747762,5.9937334060668945,5.9939039548238116
3460,5.603620688120524,5.68498420715332,5.704830964406331,5.684553941090901,5.703952630360921,5.716619332631429
3470,5.784152507781982,5.844992319742839,5.873919645945231,5.839497089385986,5.865117867787679,5.876264890034993
3480,5.659159978230794,5.763998031616211,5.814493815104167,5.766027132670085,5.814350605010986,5.801944573720296
3490,5.632323424021403,5.723066647847493,5.764644463857015,5.722018400828044,5.766313076019287,5.766877810160319
3500,5.7319997151692705,5.816530068715413,5.874805291493733,5.815179030100505,5.881417274475098,5.864320755004883
3510,5.7104112307230634,5.831452528635661,5.826589107513428,5.780124982198079,5.806744416554769,5.80648406346639
3520,5.86037031809489,5.95841646194458,6.017009099324544,5.961123784383138,5.998620986938477,5.9962089856465655
3530,5.418909390767415,5.496147155761719,5.538196881612142,5.498163064320882,5.549246152242024,5.545541604359944
3540,6.014750162760417,6.0915153821309405,6.123676300048828,6.093414942423503,6.116504669189453,6.1128973960876465
3550,5.744457244873047,5.856604099273682,5.878400007883708,5.856197357177734,5.881510098775228,5.892512162526448
3560,5.8492482503255205,5.9844183921813965,6.0181911786397295,5.984955787658691,6.011816024780273,6.00879700978597
3570,5.842291037241618,5.953521092732747,5.992036024729411,5.956446011861165,6.016521453857422,6.005401452382405
3580,5.980066458384196,6.058183034261067,6.116614818572998,6.0963029861450195,6.118527253468831,6.11726188659668
3590,5.431778113047282,5.531091531117757,5.554181734720866,5.511426289876302,5.560550530751546,5.57459036509196
3600,5.628214041392009,5.748610019683838,5.790599822998047,5.746932665506999,5.78593095143636,5.788073857625325
3610,5.736756642659505,5.8480916023254395,5.8778096834818525,5.86457618077596,5.8711771965026855,5.876501719156901
3620,6.5109782218933105,6.577848116556804,6.612044811248779,6.560343424479167,6.598147551218669,6.603003025054932
3630,5.867985884348552,5.976798216501872,6.019301573435466,5.978598435719808,6.057656606038411,6.043450991312663
3640,5.7406236330668134,5.862086931864421,5.891873836517334,5.852433681488037,5.879841963450114,5.885354042053223
3650,5.710633754730225,5.699335257212321,5.757847150166829,5.723956108093262,5.756277561187744,5.75557804107666
3660,5.687480131785075,5.744907061258952,5.812631766001384,5.732430458068848,5.8258442878723145,5.801456133524577
3670,6.23921267191569,6.269624551137288,6.279176394144694,6.266471703847249,6.296964168548584,6.278830210367839
3680,5.9250419934590655,5.975513935089111,6.029987494150798,5.975872039794922,6.01799472173055,6.01988410949707
3690,5.724227428436279,5.827473163604736,5.874491532643636,5.8395053545633955,5.88396151860555,5.878029028574626
3700,6.206469853719075,6.28756856918335,6.303886254628499,6.298449993133545,6.3164591789245605,6.31126610438029
3710,5.625746726989746,5.7337667147318525,5.756221453348796,5.730705738067627,5.766810417175293,5.752676169077556
3720,5.857224941253662,5.8997909228007,5.941381454467773,5.8918256759643555,5.9479139645894366,5.939176082611084
3730,5.647824764251709,5.771256287892659,5.8151834805806475,5.786487579345703,5.812050819396973,5.812021255493164
3740,5.277082443237305,5.322169144948323,5.344152450561523,5.323480765024821,5.349582195281982,5.347903887430827
3750,5.774456183115642,5.868915875752767,5.9358134269714355,5.879793008168538,5.938961664835612,5.924819787343343
3760,5.903193473815918,5.998856544494629,6.020524660746257,5.9934876759847,6.019744078318278,6.015718936920166
3770,6.159985860188802,6.257365385691325,6.290594895680745,6.267101128896077,6.298421859741211,6.294160525004069
3780,5.433712482452393,5.564271291097005,5.61292823155721,5.565590063730876,5.5962653160095215,5.5958607991536455
3790,5.9052426020304365,5.995649019877116,6.038011868794759,6.015534559885661,6.038914203643799,6.040841579437256
3800,6.038373311360677,6.119886557261149,6.163619677225749,6.113664944966634,6.1830800374348955,6.167324701944987
3810,5.5690083503723145,5.669132550557454,5.715333779652913,5.668932596842448,5.713980197906494,5.701361656188965
3820,5.862484614054362,5.970043500264485,6.01332966486613,5.971674124399821,6.010185559590657,6.0145870844523115
3830,5.72254737218221,5.869333426157634,5.905405521392822,5.836538155873616,5.878113428751628,5.884084224700928
3840,5.888792514801025,5.9855302174886065,6.033085346221924,6.0024956067403155,6.036405563354492,6.041624387105306
3850,5.640571117401123,5.733136812845866,5.771673679351807,5.747180620829265,5.780198256174724,5.775124549865723
3860,6.048137346903483,6.186785062154134,6.220514456431071,6.185128688812256,6.22384786605835,6.2307923634847
3870,5.990113576253255,6.068437735239665,6.093669573465983,6.061142603556315,6.089773019154866,6.102931181589763
3880,6.377140045166016,6.50761604309082,6.565248966217041,6.515649636586507,6.561849435170491,6.551478385925293
3890,6.0422258377075195,6.128709157307942,6.186325232187907,6.127016544342041,6.167076428731282,6.177456696828206
3900,5.630305926005046,5.731250286102295,5.783491134643555,5.730185349782308,5.79246203104655,5.784663200378418
3910,5.704819520314534,5.840641021728516,5.879548867543538,5.8305840492248535,5.86818790435791,5.867055416107178
3920,5.460995038350423,5.5751387278238935,5.614247004191081,5.57058572769165,5.606151421864827,5.617348988850911
3930,5.828531106313069,5.941987196604411,5.995088418324788,5.960897445678711,5.9947160085042315,5.993063608805339
3940,5.587969462076823,5.725546360015869,5.750516573588054,5.728187084197998,5.7702382405598955,5.741590817769368
3950,5.728170235951741,5.831938743591309,5.861189524332683,5.835668563842773,5.873057047526042,5.858362356821696
3960,5.53144900004069,5.6570618947347,5.70638640721639,5.648704846700032,5.705432732899983,5.704304854075114
3970,5.407119592030843,5.512824058532715,5.568014144897461,5.518202781677246,5.567396322886149,5.563964207967122
3980,6.210221290588379,6.322216033935547,6.354976812998454,6.3171688715616865,6.366074562072754,6.367429415384929
3990,5.653990268707275,5.761308670043945,5.826402346293132,5.763302326202393,5.799575487772624,5.815787315368652
4000,5.57963752746582,5.677188714345296,5.729710419972737,5.674234390258789,5.697880903879802,5.70599905649821
4010,6.020133018493652,6.138962427775065,6.206564585367839,6.148581027984619,6.201817989349365,6.196664969126384
4020,5.592181205749512,5.714772860209147,5.763654390970866,5.730131308237712,5.764674663543701,5.76139497756958
4030,5.46344788869222,5.562381426493327,5.600258032480876,5.563765207926433,5.591716448465983,5.593735853830974
4040,6.211053371429443,6.3728346824646,6.400386969248454,6.373576641082764,6.394471645355225,6.391730944315593
4050,5.584979852040608,5.723588784535726,5.7699282964070635,5.732072353363037,5.778434753417969,5.788664976755778
4060,5.989620208740234,6.166379292805989,6.206490834554036,6.151203155517578,6.190352598826091,6.200080235799153
4070,5.8113603591918945,5.955409685770671,5.989065170288086,5.959953149159749,5.993381341298421,5.993290901184082
4080,5.7925747235616045,5.922006766001384,5.98594601949056,5.928282101949056,5.9850107828776045,5.987580458323161
4090,5.798157533009847,5.930765310923259,5.982448736826579,5.935603777567546,5.97777525583903,5.9855367342631025
4100,5.668208281199138,5.768601099650065,5.833449204762776,5.765455722808838,5.833111763000488,5.840667565663655
4110,5.588038444519043,5.7212216059366865,5.761286735534668,5.694090843200684,5.765421390533447,5.759915192921956
4120,5.486912568410237,5.637202739715576,5.705037752787272,5.643952528635661,5.681069215138753,5.690075874328613
4130,5.570930163065593,5.70010773340861,5.749388376871745,5.700363794962565,5.764482498168945,5.741555849711101
4140,5.696707089742024,5.857698122660319,5.947607199350993,5.847718715667725,5.953008810679118,5.924357255299886
4150,5.577661832173665,5.710972150166829,5.775116443634033,5.722877184549968,5.7686225573221845,5.757835706075032
4160,6.30496088663737,6.448429902394612,6.499322414398193,6.473570823669434,6.536311785380046,6.523108800252278
4170,6.028543790181478,6.169975916544597,6.243402163187663,6.168794314066569,6.236701965332031,6.224478085835774
4180,5.881753762563069,6.045389652252197,6.078423659006755,6.053520043690999,6.072463512420654,6.077848593393962
4190,5.866919040679932,5.9935282071431475,6.0677415529886884,6.0007243156433105,6.070300579071045,6.072710196177165
4200,5.904531478881836,6.051270325978597,6.140020211537679,6.053876876831055,6.117743810017903,6.126902421315511
4210,6.176288763682048,6.3180317878723145,6.346285502115886,6.299331029256185,6.352060794830322,6.347346782684326
4220,6.117204189300537,6.288192590077718,6.342836221059163,6.270903746287028,6.352744261423747,6.339347680409749
4230,5.676139831542969,5.7607682545979815,5.812013943990071,5.774827321370442,5.822908242543538,5.819901784261067
4240,5.844289143880208,5.941763401031494,6.019458929697673,5.9471435546875,6.023917516072591,6.032690525054932
4250,5.374621391296387,5.500049114227295,5.564647038777669,5.5061936378479,5.5539523760477705,5.562987804412842
4260,5.6043524742126465,5.7292914390563965,5.767237822214763,5.738728205362956,5.775228500366211,5.76609468460083
4270,5.772068500518799,5.883378505706787,5.948622226715088,5.88159974416097,5.944106737772624,5.918035825093587
4280,5.9486433664957685,6.087680657704671,6.12814203898112,6.080532868703206,6.13500181833903,6.1178609530131025
4290,5.755744616190593,5.90982182820638,5.977493604024251,5.912757555643718,5.97329060236613,5.980146408081055
4300,5.879029432932536,6.047555128733317,6.096169948577881,6.038082758585612,6.100462118784587,6.1166863441467285
4310,5.799281756083171,5.921305338541667,5.957488059997559,5.921699206034343,5.942930221557617,5.945514520009358
4320,6.031087398529053,6.120800495147705,6.148577690124512,6.1138841311136884,6.123074054718018,6.131353219350179
4330,5.5426046053568525,5.681460857391357,5.715536912282308,5.6792887051900225,5.714071909586589,5.718579292297363
4340,5.826735019683838,5.942378838857015,5.96471373240153,5.940663655598958,5.966207504272461,5.961090246836345
4350,6.688861052195231,6.79800017674764,6.835808912913005,6.8187605539957685,6.8360795974731445,6.821619987487793
4360,5.834956010182698,5.899508953094482,5.971388816833496,5.884996255238851,5.950268427530925,5.96575943628947
4370,5.908271789550781,6.0200300216674805,6.055648962656657,6.020784378051758,6.060312430063884,6.058128674825032
4380,5.553380012512207,5.68003527323405,5.729424158732097,5.685881773630778,5.742078940073649,5.732554912567139
4390,5.514161745707194,5.666303634643555,5.699372291564941,5.663320064544678,5.684213638305664,5.696948210398356
4400,5.591010729471843,5.724274158477783,5.769350051879883,5.722546895345052,5.758652846018474,5.7727705637613935
4410,6.005871613820394,6.131115754445394,6.18108336130778,6.147404511769612,6.186951955159505,6.197338422139485
4420,5.416586399078369,5.539421717325847,5.622148513793945,5.5625284512837725,5.616256872812907,5.600431124369304
4430,5.800726254781087,5.927204608917236,5.976737976074219,5.942500114440918,5.975861072540283,5.971386432647705
4440,5.381615161895752,5.524795850118001,5.580428600311279,5.523335138956706,5.599726835886638,5.587952454884847
4450,5.55569855372111,5.6623884836832685,5.717322826385498,5.669549147288005,5.726297537485759,5.7163675626118975
4460,5.605368932088216,5.733509540557861,5.774095376332601,5.732135772705078,5.779062906901042,5.79213825861613
4470,5.536336898803711,5.646107355753581,5.705975691477458,5.6558146476745605,5.704868157704671,5.708454767862956
4480,5.779137134552002,5.870828151702881,5.913071791330974,5.86549441019694,5.893981138865153,5.900546550750732
4490,5.955807685852051,6.0389078458150225,6.106119155883789,6.050893624623616,6.111413319905599,6.11857811609904
4500,5.608868439992269,5.750690460205078,5.801759084065755,5.751590410868327,5.7949760754903155,5.792646408081055
4510,5.2555012702941895,5.420480410257976,5.422046025594075,5.40374739964803,5.421850840250651,5.425039609273274
4520,5.424431800842285,5.573448816935222,5.644979317982991,5.571634292602539,5.644242286682129,5.6386081377665205
4530,5.626145044962565,5.7831184069315595,5.856411457061768,5.783262252807617,5.848814805348714,5.852030118306478
4540,5.571774800618489,5.733874638875325,5.778506596883138,5.724443594614665,5.774185975392659,5.78117561340332
4550,6.007976373036702,6.095843315124512,6.163182417551677,6.090049584706624,6.165170351664226,6.162249406178792
4560,5.625949700673421,5.761702696482341,5.835695107777913,5.758900801340739,5.837592124938965,5.82896629969279
4570,6.039938608805339,6.167935212453206,6.2531328201293945,6.176466464996338,6.236494700113933,6.227847894032796
4580,5.575138409932454,5.681857109069824,5.759833653767903,5.707952499389648,5.76306676864624,5.760152022043864
4590,5.873152414957683,6.021684964497884,6.058230559031169,6.016143321990967,6.066178798675537,6.050505002339681
4600,5.507564385732015,5.65304692586263,5.696523825327556,5.64618984858195,5.703566551208496,5.685982704162598
4610,5.51873795191447,5.6580586433410645,5.704159577687581,5.6552755037943525,5.6997857093811035,5.699710528055827
4620,6.131459712982178,6.273527304331462,6.309652487436931,6.226084391276042,6.283516724904378,6.289618492126465
4630,5.693065802256267,5.817842483520508,5.829086939493815,5.783005714416504,5.818672815958659,5.867810249328613
4640,5.805454730987549,5.904473304748535,5.946705500284831,5.889857769012451,5.951981544494629,5.9537123044331866
4650,5.746561209360759,5.893009503682454,5.918124198913574,5.889193693796794,5.936795075734456,5.925961017608643
4660,5.589714050292969,5.766971111297607,5.811803023020427,5.746102968851726,5.810886383056641,5.825409571329753
4670,5.824473222096761,5.961442152659099,5.9946608543396,5.94476318359375,6.00750207901001,6.012277762095134
4680,5.95733642578125,6.123553117116292,6.18364953994751,6.101823012034099,6.17324701944987,6.182573318481445
4690,5.6748379071553545,5.901598294576009,5.919155915578206,5.8433183034261065,5.922606786092122,5.927155176798503
4700,6.057175636291504,6.23978312810262,6.248871485392253,6.198907693227132,6.256268819173177,6.255385398864746
4710,6.572605927785237,6.032469749450684,6.069997469584147,6.019665559132894,6.070132891337077,6.056780179341634
4720,6.120296001434326,5.977188587188721,6.062793095906575,6.001060326894124,6.066538174947103,6.0503692626953125
4730,5.890435377756755,5.927298069000244,5.996540228525798,5.913278420766194,5.986265818277995,5.9782687822977705
4740,6.731059233347575,6.752196788787842,6.796944777170817,6.7179945309956866,6.769529501597087,6.777637322743733
4750,5.867005030314128,5.949982166290283,6.005868275960286,5.944774468739827,6.014318307240804,6.00219186147054
4760,5.794771194458008,5.863991101582845,5.8986310958862305,5.857685407002767,5.919519742329915,5.89482307434082
4770,5.589243729909261,5.688909689585368,5.726544221242269,5.6913580894470215,5.734210014343262,5.742256800333659
4780,5.953839143117269,6.059365272521973,6.097921848297119,6.075487454732259,6.107242743174235,6.119821707407634
4790,6.15041971206665,6.270985762278239,6.274266878763835,6.246083895365397,6.267270088195801,6.2739739418029785
4800,5.866370677947998,5.934113025665283,5.960182348887126,5.924901803334554,5.945814291636149,5.9654669761657715
4810,6.297728697458903,6.364796956380208,6.42677370707194,6.381697813669841,6.461424350738525,6.449527263641357
4820,5.659835497538249,5.8105746905008955,5.860569477081299,5.786125659942627,5.862097104390462,5.858395099639893
4830,6.023703098297119,6.171535174051921,6.200216929117839,6.188784758249919,6.189891656239827,6.201632181803386
4840,6.208925565083821,6.351558685302734,6.354787985483806,6.367153803507487,6.36529556910197,6.369601885477702
4850,5.601366678873698,5.716610749562581,5.801017602284749,5.7203216552734375,5.792251745859782,5.802764892578125
4860,6.024553934733073,6.120081424713135,6.19377342859904,6.12710698445638,6.204165617624919,6.19189469019572
4870,5.773556232452393,5.897907098134358,5.956870237986247,5.924009641011556,5.95058806737264,5.951100031534831
4880,6.1533096631368,6.216477711995442,6.264538447062175,6.233602841695149,6.251899878184001,6.261789321899414
4890,5.861340363820394,5.978172938028972,6.029175281524658,5.969629605611165,6.027187029520671,6.022528966267903
4900,5.810040473937988,5.9778157869974775,6.051238536834717,5.978804747263591,6.0427021980285645,6.047448635101318
4910,5.876636505126953,6.029496192932129,6.0968443552653,6.000612258911133,6.10136874516805,6.087999025980632
4920,5.603848775227864,5.747309843699138,5.791656653086345,5.745938777923584,5.786537329355876,5.787034511566162
4930,5.422709147135417,5.511932849884033,5.556604226430257,5.532436370849609,5.540339946746826,5.5571926434834795
4940,5.316614309946696,5.384664535522461,5.434516270955403,5.387094179789226,5.433383146921794,5.4271165529886884
4950,5.876725991566976,6.01984961827596,6.087533315022786,6.010769844055176,6.086780071258545,6.096335728963216
4960,5.507762749989827,5.660767396291097,5.688849449157715,5.64606777826945,5.677332083384196,5.6879855791727705
4970,5.497739950815837,5.65313720703125,5.70087194442749,5.648564338684082,5.702944119771321,5.696525891621907
4980,5.523111184438069,5.627488772074382,5.662395159403483,5.627182324727376,5.667631149291992,5.6628737449646
4990,5.814606348673503,5.967031955718994,6.03078571955363,5.950472990671794,6.020126501719157,6.008745511372884
5000,5.602716128031413,5.762662410736084,5.814792950948079,5.774270375569661,5.8389999071757,5.829024155934651
5010,5.620186487833659,5.75438912709554,5.817978858947754,5.753306070963542,5.807318369547526,5.80983289082845
5020,5.483804225921631,5.597968419392903,5.689791679382324,5.608630975087483,5.696111996968587,5.683882236480713
5030,5.843649228413899,5.984814484914144,6.056169509887695,5.991825898488362,6.038880030314128,6.0479129155476885
5040,5.664382616678874,5.817545255025228,5.895607312520345,5.827637195587158,5.892171382904053,5.8870164553324384
5050,5.7631880442301435,5.9079329172770185,5.974147001902263,5.922996203104655,5.985809167226155,5.978065649668376
5060,5.617059866587321,5.753389835357666,5.794306596120198,5.772143681844075,5.835450013478597,5.790495713551839
5070,5.707694371541341,5.8139448165893555,5.889700253804524,5.8294901847839355,5.891012350718181,5.892677625020345
5080,5.3591915766398115,5.416745185852051,5.497481346130371,5.451608339945476,5.524651686350505,5.487807432810466
5090,5.542396704355876,5.671316305796306,5.740128040313721,5.690089861551921,5.735115687052409,5.741640090942383
5100,5.329804420471191,5.505726178487142,5.56696351369222,5.526860237121582,5.591019471486409,5.584139823913574
5110,6.195288976033528,6.358192761739095,6.4036478996276855,6.361518859863281,6.39933713277181,6.399320602416992
5120,5.927306175231934,6.074089686075847,6.127662658691406,6.093818664550781,6.13257376352946,6.148468176523845
5130,5.881743590037028,6.007252216339111,6.0509616533915205,6.014956951141357,6.063086032867432,6.073534965515137
5140,5.844574610392253,6.017641067504883,6.116490840911865,6.044547875722249,6.137603918711345,6.120836893717448
5150,5.506537914276123,5.648442427317302,5.732813358306885,5.6772354443868,5.741503556569417,5.740605195363362
5160,5.351307233174642,5.530564785003662,5.570090929667155,5.5320329666137695,5.576819737752278,5.5740532875061035
5170,5.585195700327556,5.744831403096517,5.792310396830241,5.761724313100179,5.814790407816569,5.7995381355285645
5180,5.506760438283284,5.689544200897217,5.75142765045166,5.698121229807536,5.7615275382995605,5.7532734870910645
5190,5.620499134063721,5.786994298299153,5.836470286051433,5.774639129638672,5.837999184926351,5.831949075063069
5200,5.698991616566976,5.834754943847656,5.8874233563741045,5.832352956136067,5.889616171518962,5.897466500600179
5210,5.5728653271993,5.715364456176758,5.793652057647705,5.725094159444173,5.78204886118571,5.791895071665446
5220,5.677566846211751,5.815590540568034,5.866110165913899,5.801392237345378,5.883970260620117,5.876310348510742
5230,5.633302211761475,5.764178117116292,5.899674574534099,5.79610538482666,5.884782791137695,5.892529010772705
5240,5.736045042673747,5.8830258051554365,5.943331718444824,5.887710094451904,5.9436445236206055,5.946241537729899
5250,5.379634698232015,5.481784820556641,5.546598116556804,5.487186590830485,5.557095368703206,5.53611421585083
5260,5.7147871653238935,5.87022606531779,5.9445234934488935,5.868885358174642,5.948723793029785,5.94781510035197
5270,5.624502976735433,5.80839745203654,5.895753383636475,5.820112069447835,5.878047784169515,5.883851846059163
5280,5.7896138827006025,5.942444960276286,6.029257774353027,5.948413530985515,6.01674747467041,6.021507581075032
5290,5.55991808573405,5.680160999298096,5.723995844523112,5.687109152475993,5.732966899871826,5.743625005086263
5300,6.174096584320068,6.257088661193848,6.355971018473308,6.300325393676758,6.379333019256592,6.3636250495910645
5310,5.885951519012451,6.009967803955078,6.086605230967204,6.013160069783528,6.085102081298828,6.074080149332683
5320,5.761711756388347,5.918861548105876,5.97502326965332,5.923722743988037,5.98607063293457,5.979844252268474
5330,5.51463508605957,5.685943444569905,5.7492936452229815,5.688431898752849,5.749359925587972,5.759879906972249
5340,5.863373597462972,5.9943772951761884,6.082203547159831,6.008169809977214,6.057665824890137,6.067586739857991
5350,5.445898056030273,5.595884323120117,5.654325008392334,5.612679481506348,5.663832346598308,5.650467872619629
5360,5.733334859212239,5.869291623433431,5.90748929977417,5.8677520751953125,5.912645657857259,5.9160834948221845
5370,5.444733301798503,5.611487070719401,5.709988911946614,5.623537063598633,5.703077475229899,5.702590147654216
5380,5.497721195220947,5.70065975189209,5.791974226633708,5.713679949442546,5.787779649098714,5.793185393015544
5390,5.269314765930176,5.433677991231282,5.4934461911519366,5.435800870259603,5.5035044352213545,5.490779717763265
5400,5.498768329620361,5.659300963083903,5.725661436716716,5.67652686436971,5.728798071543376,5.718166669209798
5410,5.527002811431885,5.672281901041667,5.734434604644775,5.6961236000061035,5.742037773132324,5.732367038726807
5420,5.5256649653116865,5.732397397359212,5.791463851928711,5.744963804880778,5.803103129069011,5.801451047261556
5430,5.798832257588704,5.988887627919515,6.085527737935384,6.0018612543741865,6.076681296030681,6.098993460337321
5440,5.688471635182698,5.817012310028076,5.877818902333577,5.827030181884766,5.876738866170247,5.864542166392009
5450,5.407228787740071,5.5428535143534345,5.568825562795003,5.558763345082601,5.582456111907959,5.581105391184489
5460,6.150969346364339,6.268911202748616,6.350315093994141,6.286686102549235,6.358231862386067,6.362272421518962
5470,5.7738291422526045,5.927188078562419,5.992901961008708,5.932210763295491,6.015286763509114,6.0036994616190595
5480,5.205373446146647,5.3348588943481445,5.373117287953694,5.33645486831665,5.365610599517822,5.359496116638184
5490,5.839192231496175,5.99454387029012,6.017530759175618,5.980744997660319,6.065366268157959,6.0271579424540205
5500,5.328701019287109,5.47659174601237,5.511687119801839,5.470800081888835,5.516530513763428,5.510341803232829
5510,5.45357624689738,5.639725685119629,5.709774176279704,5.645351409912109,5.705005804697673,5.697795867919922
5520,5.72869078318278,5.910011450449626,5.964125474294026,5.910657246907552,5.982890288035075,5.975766817728679
5530,5.655081748962402,5.8443247477213545,5.930160840352376,5.869420846303304,5.924320697784424,5.9215922355651855
5540,5.443866570790608,5.627024173736572,5.639597574869792,5.6413893699646,5.663853486378987,5.667490482330322
5550,6.206435680389404,6.319959322611491,6.400406678517659,6.326026916503906,6.406347910563151,6.402885278065999
5560,5.739148139953613,5.894014835357666,5.969868501027425,5.880543867746989,5.95891809463501,5.965032895406087
5570,5.646478494008382,5.822282632191976,5.897940317789714,5.8137898445129395,5.898795922597249,5.907977104187012
5580,5.719353675842285,5.917990684509277,5.973776022593181,5.893385410308838,5.979135831197103,5.9787828127543134
5590,5.687925338745117,5.831371625264485,5.894541581471761,5.827685356140137,5.8847527503967285,5.882712523142497
5600,5.838467280069987,5.994457880655925,6.048022905985515,5.995565414428711,6.0521572430928545,6.055381457010905
5610,5.796613057454427,5.955150763193767,6.038570245107015,5.958945433298747,6.044524192810059,6.039066473642985
5620,6.0980604489644366,6.243297894795735,6.321214040120442,6.258818785349528,6.313002427419026,6.32266092300415
5630,5.364064693450928,5.512717088063558,5.594865481058757,5.501483122507731,5.5945719083150225,5.602077960968018
5640,5.6105038324991865,5.783030192057292,5.868922392527263,5.785824298858643,5.869059403737386,5.856097062428792
5650,6.239693323771159,6.400791168212891,6.425487677256267,6.369888146718343,6.418105284372966,6.417868296305339
5660,5.629945119222005,5.799151261647542,5.810384114583333,5.803363005320231,5.841302712758382,5.841307163238525
5670,6.063783963521321,6.191449801127116,6.275330384572347,6.194223880767822,6.2638295491536455,6.277957439422607
5680,5.522470315297444,5.691424369812012,5.752684116363525,5.685334364573161,5.767429351806641,5.753903071085612
5690,5.35594367980957,5.513848622639974,5.573362668355306,5.529682636260986,5.582872072855632,5.577261924743652
5700,5.681609948476155,5.835240364074707,5.91694704691569,5.819078763326009,5.919239521026611,5.927932103474935
5710,6.358612060546875,6.420364697774251,6.480011622111003,6.456969420115153,6.5342020988464355,6.500437577565511
5720,5.684444427490234,5.8597744305928545,5.902609030405681,5.852877616882324,5.902216116587321,5.918984095255534
5730,5.60280704498291,5.761590480804443,5.804903984069824,5.7700910568237305,5.811196486155192,5.805887063344319
5740,5.4682542483011884,5.609245936075847,5.676387786865234,5.616746584574382,5.68184248606364,5.687600453694661
5750,5.80155611038208,5.95446793238322,6.00344181060791,5.96021842956543,5.995967388153076,5.992738246917725
5760,5.602520783742269,5.768022696177165,5.857886632283528,5.788755098978679,5.851693312327067,5.853000322977702
5770,5.979586601257324,6.143753846486409,6.199437777201335,6.107201894124349,6.185497442881267,6.204736868540446
5780,5.617578506469727,5.775930086771647,5.827300548553467,5.772611300150554,5.830629984537761,5.827954133351644
5790,5.7430925369262695,5.9113311767578125,6.005120436350505,5.918042500813802,6.011854489644368,5.998920440673828
5800,5.955379645029704,6.128435134887695,6.170404116312663,6.122554937998454,6.1909248034159345,6.183546543121338
5810,5.8769957224528,6.085271994272868,6.0881147384643555,6.089567979176839,6.1120961507161455,6.109994888305664
5820,5.155414899190267,5.310259501139323,5.377846558888753,5.316380500793457,5.356264591217041,5.367513020833333
5830,5.618079503377278,5.794870694478353,5.827360312143962,5.792336304982503,5.829339822133382,5.8369795481363935
5840,5.787506739298503,5.971619129180908,6.016646226247151,5.965897401173909,6.029891649881999,6.023004213968913
5850,5.663943290710449,5.823831876118978,5.8792697588602705,5.820592880249023,5.8993659019470215,5.895320415496826
5860,5.838131427764893,6.022893110911052,6.1223734219868975,6.0248916943868,6.113863627115886,6.106826464335124
5870,5.325811862945557,5.480469862620036,5.542356173197429,5.4786092440287275,5.552621841430664,5.5423916180928545
5880,5.610775947570801,5.8138424555460615,5.862586339314778,5.811507701873779,5.8745497067769366,5.8852965037028
5890,5.846022288004558,6.009452660878499,6.042614777882894,6.003390789031982,6.213102340698242,6.054772853851318
5900,5.6698384284973145,5.8289570808410645,5.938840548197429,5.826180617014567,5.942726135253906,5.945199489593506
5910,5.871312141418457,6.0013321240743,6.030077934265137,6.025169690450032,6.001819769541423,5.995679537455241
5920,5.425290584564209,5.581401030222575,5.640013376871745,5.585684458414714,5.6319966316223145,5.640129407246907
5930,5.542979558308919,5.758151531219482,5.8516262372334795,5.766788323720296,5.859939893086751,5.850424448649089
5940,5.5340800285339355,5.707696755727132,5.755967775980632,5.714783668518066,5.784903208414714,5.767946084340413
5950,5.793861548105876,5.935403347015381,6.002694924672444,5.9565653800964355,6.015607674916585,6.0152327219645185
5960,5.564134120941162,5.735766410827637,5.82245397567749,5.746721585591634,5.8196234703063965,5.823175430297852
5970,5.632059733072917,5.797225475311279,5.875043551127116,5.80485741297404,5.8877787590026855,5.874461809794108
5980,5.80224593480428,5.971240202585856,6.015360991160075,5.982850392659505,6.0324296951293945,6.015924612681071
5990,5.375340302785237,5.577943801879883,5.631701310475667,5.56392780939738,5.630886554718018,5.640515963236491
6000,5.512775262196858,5.70842981338501,5.789518515268962,5.703444004058838,5.80470339457194,5.802636464436849
6010,5.929177284240723,6.092134157816569,6.148039658864339,6.092114448547363,6.143788019816081,6.154151280721028
6020,5.472706158955892,5.660780270894368,5.6888508796691895,5.663101514180501,5.685057004292806,5.684805711110433
6030,5.469621499379476,5.6558356285095215,5.713927586873372,5.655730724334717,5.720483303070068,5.723638852437337
6040,5.7039516766866045,5.878915786743164,5.948663552602132,5.885702292124431,5.963785489400228,5.958384831746419
6050,5.607880115509033,5.791651248931885,5.856097380320231,5.797276337941487,5.86616579691569,5.8716505368550616
6060,5.611601034800212,5.7607598304748535,5.818491776784261,5.748998483022054,5.813986301422119,5.823736508687337
6070,5.828376452128093,6.037971178690593,6.123707294464111,6.051345030466716,6.1474103927612305,6.127941131591797
6080,5.542361259460449,5.736486434936523,5.8186103502909345,5.733356793721517,5.810624440511067,5.806744575500488
6090,5.471653779347737,5.6898956298828125,5.77619997660319,5.689581394195557,5.770275592803955,5.771683057149251
6100,5.152246316274007,5.358729998270671,5.423883597056071,5.358044147491455,5.435283501942952,5.426072756449382
6110,5.399316628774007,5.544864336649577,5.577427228291829,5.532867272694905,5.597606976826985,5.574217478434245
6120,5.708404699961345,5.8261237144470215,5.882540861765544,5.841992696126302,5.880893230438232,5.895723819732666
6130,5.778727213541667,5.931337674458821,6.009911855061849,5.946301301320394,5.996904373168945,6.030811786651611
6140,5.097269535064697,5.291611671447754,5.350237528483073,5.294652462005615,5.3561930656433105,5.358294645945231
6150,5.234073956807454,5.413735230763753,5.496692021687825,5.415576934814453,5.486190636952718,5.488988558451335
6160,5.651302178700765,5.805226643880208,5.874544143676758,5.7895528475443525,5.8767344156901045,5.880620797475179
6170,5.7496059735616045,5.930016835530599,6.003403663635254,5.924374262491862,5.999861240386963,5.984958648681641
6180,5.687973181406657,5.848310947418213,5.901260534922282,5.855076789855957,5.919997215270996,5.915051460266113
6190,5.61574649810791,5.851195335388184,5.927182833353679,5.838797569274902,5.9237847328186035,5.900356928507487
6200,5.250084241231282,5.450844446818034,5.530120849609375,5.447206020355225,5.527210394541423,5.522003650665283
6210,5.425976594289144,5.593671003977458,5.661357243855794,5.588476498921712,5.6586119333903,5.664698441823323
6220,5.533476670583089,5.736117521921794,5.777570406595866,5.737402439117432,5.777124404907227,5.779934883117676
6230,5.640061060587565,5.84516700108846,5.924925963083903,5.850157101949056,5.901473045349121,5.891672134399414
6240,5.978257338205974,6.110987186431885,6.146332899729411,6.132485707600911,6.140499432881673,6.144579569498698
6250,5.807438850402832,5.9701188405354815,5.996277650197347,5.961948871612549,6.010877927144368,6.004713853200276
6260,5.480683962504069,5.664658546447754,5.74440860748291,5.68072509765625,5.756084283192952,5.737663110097249
6270,5.276563008626302,5.48742659886678,5.560277462005615,5.510589758555095,5.558599948883057,5.55485725402832
6280,5.332813739776611,5.540512879689534,5.629787762959798,5.541718006134033,5.627881209055583,5.646343231201172
6290,5.532756328582764,5.748458385467529,5.840154806772868,5.749832948048909,5.832889080047607,5.853580633799235
6300,5.341460545857747,5.546188831329346,5.6379876136779785,5.555027802785237,5.623438358306885,5.627331097920735
6310,5.664707501729329,5.85683027903239,5.935532887776692,5.859148184458415,5.921038309733073,5.934310754140218
6320,5.715707619984944,5.893334706624349,5.934214274088542,5.8899180094401045,5.9605757395426435,5.93990691502889
6330,5.551991144816081,5.743134180704753,5.8417121569315595,5.758559862772624,5.833555221557617,5.824376106262207
6340,5.413341204325358,5.5687564214070635,5.598386446634929,5.56793212890625,5.591711044311523,5.6042453447977705
6350,6.143524964650472,6.247304916381836,6.320709864298503,6.27166732152303,6.320963382720947,6.3286794026692705
6360,6.025343894958496,6.20315678914388,6.268215656280518,6.187020619710286,6.266752401987712,6.27260955174764
6370,5.41320816675822,5.612430890401204,5.681811491648356,5.626270453135173,5.682931900024414,5.669295152028401
6380,5.722809473673503,5.893179893493652,5.99606196085612,5.897610028584798,5.999283631642659,6.001311302185059
6390,5.645824750264485,5.780911763509114,5.829202175140381,5.823419729868571,5.843306223551433,5.824986457824707
6400,6.015003204345703,6.214979966481526,6.285243193308513,6.325440088907878,6.275177796681722,6.293394883473714
6410,5.291746298472087,5.473703066507976,5.525143941243489,5.472042719523112,5.522611618041992,5.527503331502278
6420,5.0207169850667315,5.184006055196126,5.266863505045573,5.177436987559001,5.2719833056132,5.26699956258138
6430,5.715898513793945,5.8442308108011884,5.936983108520508,5.837267875671387,5.927957216898601,5.927572727203369
6440,6.258447964986165,6.466185410817464,6.567397912343343,6.498489697774251,6.547227382659912,6.563084443410237
6450,5.466257572174072,5.639906088511149,5.738820393880208,5.656159241994222,5.728936672210693,5.734689394632976
6460,5.72229798634847,5.912525653839111,6.005838712056478,5.9333146413167315,5.99247948328654,6.006842613220215
6470,5.699139595031738,5.877463499704997,5.957142512003581,5.876279513041179,5.94707457224528,6.00337568918864
6480,5.6214369138081866,5.828778107961019,5.890543778737386,5.820547580718994,5.887869199117024,5.912944316864014
6490,5.585041046142578,5.787482738494873,5.895002047220866,5.797919114430745,5.876686414082845,5.926287810007731
6500,5.517549196879069,5.711920261383057,5.792225360870361,5.716948350270589,5.7840576171875,5.802156766255696
6510,5.8022834459940595,5.991756757100423,6.054677486419678,5.972159703572591,6.037690321604411,6.052187601725261
6520,5.842401345570882,5.960610866546631,6.045273621877034,5.961686929066976,6.017542044321696,6.031510988871257
6530,5.784585793813069,5.876820882161458,5.9724470774332685,5.879042466481526,5.955894788106282,5.97087828318278
6540,5.7369662920633955,5.855900605519612,5.942716757456462,5.856354713439941,5.932140986124675,5.931177139282227
6550,5.659801483154297,5.817000865936279,5.920221328735352,5.83848237991333,5.913319110870361,5.921101888020833
6560,5.589310169219971,5.73332150777181,5.828413486480713,5.774073123931885,5.826033433278401,5.825102965037028
6570,5.63339885075887,5.794728914896647,5.897408167521159,5.815207640329997,5.890210787455241,5.887429873148601
6580,5.014275868733724,5.2622880935668945,5.322980721791585,5.268706480662028,5.341331164042155,5.342822392781575
6590,5.589624881744385,5.737880229949951,5.793046792348226,5.758416334788005,5.809129238128662,5.8000725110371905
6600,5.928121089935303,6.139610926310222,6.185183048248291,6.147672971089681,6.181353251139323,6.203766663869222
6610,5.649024645487468,5.78196366628011,5.859411875406901,5.792033672332764,5.8516974449157715,5.856863180796306
6620,5.21403169631958,5.389841874440511,5.464896043141683,5.379266103108724,5.466765562693278,5.458761056264241
6630,5.518570105234782,5.700085163116455,5.78907044728597,5.698728084564209,5.766372203826904,5.774468104044597
6640,5.683731238047282,5.886667728424072,5.976137797037761,5.91002098719279,5.962724367777507,5.973645369211833
6650,9.111081759134928,6.372152169545491,6.571493625640869,6.391982873280843,6.540139834086101,6.573018550872803
6660,18.27539857228597,6.323057333628337,6.462755521138509,6.347530364990234,6.388927300771077,6.4164425532023115
6670,23.52213191986084,6.019899050394694,6.174373467763265,6.021243890126546,6.16688855489095,6.198414166768392
6680,13.488565921783447,6.292057991027832,6.39938481648763,6.287449359893799,6.396098613739014,6.391275246938069
6690,10.472583293914795,6.10865052541097,6.256251811981201,6.129910786946614,6.2036112149556475,6.238629341125488
6700,7.7081672350565595,5.832091172536214,5.924130757649739,5.8291449546813965,5.996308962504069,5.934460798899333
6710,6.968325773874919,5.64531930287679,5.813828627268474,5.655534108479817,5.794510205586751,5.797065893809001
6720,6.480337460835774,5.7026848793029785,5.795845667521159,5.710935910542806,5.806554317474365,5.789676984151204
6730,5.923760890960693,5.3116428057352705,5.4197462399800616,5.3331535657246905,5.4213002522786455,5.437148412068685
6740,6.6242415110270185,6.009518464406331,6.105408509572347,6.029675483703613,6.112922350565593,6.145930449167888
6750,6.054257392883301,5.485106945037842,5.604321320851644,5.480159600575765,5.607801914215088,5.604244550069173
6760,6.463934739430745,5.954645951588948,6.065284729003906,5.952212969462077,6.067026138305664,6.072988033294678
6770,6.064299424489339,5.733529567718506,5.815268516540527,5.746415456136067,5.821425437927246,5.823619683583577
6780,6.184751033782959,5.898141384124756,6.017280260721843,5.9094923337300616,6.016464869181315,6.022350470225017
6790,6.369898955027263,6.059599081675212,6.13945213953654,6.061012268066406,6.151043732961019,6.1574021975199384
6800,6.407882213592529,6.098539352416992,6.19082514444987,6.1051812171936035,6.185747146606445,6.211367607116699
6810,6.04422124226888,5.77660608291626,5.888175169626872,5.777944723765056,5.88204828898112,5.893675327301025
6820,6.178799947102864,5.851985454559326,5.985398133595784,5.867308775583903,5.959352811177571,5.9866437911987305
6830,6.624054749806722,6.0433394114176435,6.117723782857259,6.033177852630615,6.107886632283528,6.127795855204265
6840,6.0317606925964355,5.812473297119141,5.894811630249023,5.816404501597087,5.914313952128093,5.906037012736003
6850,6.154158751169841,5.975845813751221,6.087765057881673,6.000656286875407,6.044975598653157,6.0720828374226885
6860,6.771525700887044,6.576056798299153,6.6574813524882,6.600249767303467,6.659933725992839,6.6421709060668945
6870,5.9565755526224775,5.748176733652751,5.853217442830403,5.776991526285808,5.840439160664876,5.82472038269043
6880,6.454599062601726,6.1692172686258955,6.261433760325114,6.181779384613037,6.263837655385335,6.270534992218018
6890,5.826688448588054,5.64130163192749,5.7503288586934405,5.655897935231526,5.73812214533488,5.745805899302165
6900,6.228665351867676,6.060509204864502,6.124773661295573,6.062281608581543,6.119385719299316,6.141016483306885
6910,5.994953632354736,5.733651796976726,5.827577114105225,5.731355349222819,5.830956935882568,5.836516857147217
6920,5.831643899281819,5.647675355275472,5.731712818145752,5.661728700002034,5.7328817049662275,5.746811866760254
6930,5.75705353418986,5.577493985493978,5.668532371520996,5.613137404123942,5.6436723073323565,5.645406723022461
6940,6.449472427368164,6.261253992716472,6.329517364501953,6.263660430908203,6.346104462941487,6.354214986165364
6950,5.838602542877197,5.717405796051025,5.797020435333252,5.700939655303955,5.819895426432292,5.786662896474202
6960,6.283611297607422,6.12998088200887,6.250248908996582,6.153456370035808,6.286227385203044,6.277955214182536
6970,6.0718123118082685,5.92567507425944,6.035903771718343,5.919076601664226,6.032510280609131,6.0290703773498535
6980,5.7819013595581055,5.636006832122803,5.7255791028340655,5.67193063100179,5.7230861981709795,5.730466524759929
6990,5.79715092976888,5.591806888580322,5.6958573659261065,5.612665176391602,5.695921262105306,5.708972295125325
7000,5.743216037750244,5.624780337015788,5.705964088439941,5.650112469991048,5.700456778208415,5.6984608968098955
7010,5.782279809315999,5.643755753835042,5.726054986317952,5.676241238911946,5.73432191212972,5.7264048258463545
7020,5.5270317395528155,5.3900909423828125,5.494714895884196,5.399486223856608,5.495350201924642,5.489291667938232
7030,6.134956359863281,5.970045248667399,6.05339241027832,5.9715895652771,6.061586062113444,6.066681067148845
7040,5.863172849019368,5.73429012298584,5.841122150421143,5.756878058115642,5.838359196980794,5.850540637969971
7050,5.597607453664144,5.4515120188395185,5.501550038655599,5.457221508026123,5.513860543568929,5.510507265726726
7060,5.884034315745036,5.746492226918538,5.807871500651042,5.731691360473633,5.815634568532308,5.830907026926677
7070,5.7376030286153155,5.616197427113851,5.7269134521484375,5.62263822555542,5.725189050038655,5.724742571512858
7080,5.888554096221924,5.758845965067546,5.860493977864583,5.771937847137451,5.86842664082845,5.881125609079997
7090,5.597513516743978,5.486889362335205,5.559941132863362,5.4726284344991045,5.534320831298828,5.559118747711182
7100,5.76491133371989,5.653865496317546,5.7416205406188965,5.661642233530681,5.732516924540202,5.739286422729492
7110,5.7762196858723955,5.675804615020752,5.756648222605388,5.686991055806478,5.76921812693278,5.761498133341472
7120,5.82901128133138,5.752755959828694,5.840202967325847,5.730743408203125,5.827789783477783,5.8238762219746905
7130,5.973505973815918,5.844186941782634,5.95248015721639,5.84348185857137,5.982743422190349,5.938514709472656
7140,5.774029890696208,5.647289435068767,5.718865394592285,5.6604108810424805,5.722412586212158,5.725344181060791
7150,5.576778570810954,5.440832614898682,5.502802689870198,5.440604527791341,5.501231511433919,5.493956724802653
7160,5.961030801137288,5.856993993123372,5.904974937438965,5.85500446955363,5.915916760762532,5.925051848093669
7170,5.78450075785319,5.68297799428304,5.758640607198079,5.682575384775798,5.7509128252665205,5.75455379486084
7180,5.439528624216716,5.353015104929606,5.418076833089192,5.350444316864014,5.418248653411865,5.411350568135579
7190,6.175162156422933,6.062050024668376,6.161046663920085,6.06674846013387,6.16055695215861,6.160741806030273
7200,6.103259563446045,6.018843173980713,6.080862998962402,6.034744580586751,6.06930685043335,6.083961804707845
7210,4.905243078867595,4.839132944742839,4.903229554494222,4.838523546854655,4.915979544321696,4.9090579350789385
7220,5.798962275187175,5.701376438140869,5.80620002746582,5.708390076955159,5.838253815968831,5.835661888122559
7230,5.8115183512369795,5.685985247294108,5.815812428792317,5.726189613342285,5.787086645762126,5.801878293355306
7240,5.658435185750325,5.559854030609131,5.668604373931885,5.569204330444336,5.657634894053142,5.668258349100749
7250,6.124416033426921,6.045904477437337,6.102567354838054,6.036616325378418,6.097635428110759,6.092649141947429
7260,5.687626361846924,5.585583845774333,5.706103165944417,5.595792929331462,5.676802158355713,5.676498730977376
7270,5.715559164683024,5.665665626525879,5.750229358673096,5.654427369435628,5.741724491119385,5.735968589782715
7280,5.68871545791626,5.591138203938802,5.685287634531657,5.59177303314209,5.674821535746257,5.683928489685059
7290,5.538969993591309,5.451113859812419,5.567249298095703,5.469986756642659,5.562528769175212,5.573602676391602
7300,5.374372800191243,5.288545926411946,5.371316432952881,5.301522572835286,5.347954909006755,5.380802313486735
7310,5.673746109008789,5.610306739807129,5.678801854451497,5.6344930330912275,5.6762111981709795,5.6788566907246905
7320,5.633496602376302,5.540765126546224,5.620972156524658,5.561716079711914,5.63247537612915,5.632998784383138
7330,5.9584658940633135,5.877681891123454,5.983404159545898,5.905305862426758,5.973196188608806,6.009518305460612
7340,5.627465565999349,5.562800248463948,5.649585405985515,5.580060323079427,5.632504781087239,5.699027061462402
7350,5.5907769203186035,5.519758383433024,5.639099915822347,5.542942841847737,5.633965810139974,5.653396765391032
7360,5.5863722165425616,5.528572877248128,5.609519799550374,5.523069699605306,5.617383639017741,5.6192013422648115
7370,5.540160497029622,5.500879128774007,5.573384602864583,5.509672323862712,5.59101136525472,5.571762879689534
7380,5.7811934153238935,5.7406032880147295,5.824160575866699,5.73809289932251,5.817248662312825,5.8332695960998535
7390,5.7762603759765625,5.714420795440674,5.7971852620442705,5.715621471405029,5.806823253631592,5.8010711669921875
7400,6.174721876780192,6.074208577473958,6.130156358083089,6.071663697560628,6.131325721740723,6.130199114481608
7410,5.863306999206543,5.790293375651042,5.844954967498779,5.805187225341797,5.8552727699279785,5.859527428944905
7420,5.872988382975261,5.823850313822429,5.91342290242513,5.836370627085368,5.90393082300822,5.914395332336426
7430,5.507120927174886,5.484112739562988,5.566208044687907,5.482652346293132,5.573203086853027,5.584262053171794
7440,6.182718594868978,6.134966055552165,6.159341971079509,6.120979309082031,6.181887308756511,6.1841301918029785
7450,7.181885878245036,7.126361687978108,7.222821553548177,7.136667569478353,7.168057282765706,7.203854084014893
7460,5.649331410725911,5.617835362752278,5.719579537709554,5.616823832194011,5.6921257972717285,5.697473526000977
7470,5.875263214111328,5.731442451477051,5.851374626159668,5.751762866973877,5.84827995300293,5.84243122736613
7480,5.526533762613933,5.400173981984456,5.517953713734944,5.41049337387085,5.495303789774577,5.51623551050822
7490,5.816765467325847,5.77399222056071,5.85969352722168,5.765180428822835,5.864535649617513,5.892623742421468
7500,5.900914351145427,5.862752755482991,5.94132137298584,5.85578187306722,5.935088157653809,5.958207130432129
7510,5.777363300323486,5.73077932993571,5.845006783803304,5.751659870147705,5.841043949127197,5.845193545023601
7520,6.1165080070495605,5.967088540395101,6.055329958597819,6.007341066996257,6.096566994984944,6.053913434346517
7530,5.669500668843587,5.6649885177612305,5.7315629323323565,5.674998601277669,5.727476119995117,5.73493226369222
7540,5.839464823404948,5.753823757171631,5.834321180979411,5.767007191975911,5.825745105743408,5.858440558115642
7550,5.963444232940674,5.943090915679932,6.014379819234212,5.966533660888672,6.022420247395833,6.032682577768962
7560,5.581556479136149,5.565579255421956,5.6155416170756025,5.568055470784505,5.632980187733968,5.628493944803874
7570,5.742714564005534,5.727980454762776,5.812737623850505,5.737438678741455,5.817215442657471,5.816323598225911
7580,5.824838161468506,5.759093284606934,5.909799893697103,5.774961630503337,5.901804288228353,5.890602747599284
7590,5.553031921386719,5.500499884287517,5.619834899902344,5.5005842844645185,5.630239327748616,5.624683062235515
7600,6.143870989481608,6.087031205495198,6.145125548044841,6.082763671875,6.1412787437438965,6.146165053049724
7610,5.9807718594868975,5.950422286987305,6.045420010884603,5.952992757161458,6.032394727071126,6.022866884867351
7620,5.660105069478353,5.673017183939616,5.7197496096293134,5.663717110951741,5.717616558074951,5.712161699930827
7630,5.848001797993978,5.814260323842366,5.872846285502116,5.823592980702718,5.886682351430257,5.901668707529704
7640,5.957217216491699,5.879889011383057,5.940738677978516,5.870860576629639,5.943253676096599,5.9217119216918945
7650,5.915837287902832,5.898260752360026,5.9591743151346845,5.9113467534383135,5.959466934204102,5.947230974833171
7660,5.732853094736735,5.710565408070882,5.794192314147949,5.712418715159099,5.802298227945964,5.7934902509053545
7670,6.046253045399983,5.987558046976726,6.073685169219971,6.006685256958008,6.069464524586995,6.056010087331136
7680,5.807166735331218,5.749982833862305,5.846696376800537,5.768277804056804,5.83194367090861,5.833540916442871
7690,5.531708717346191,5.502748330434163,5.608151117960612,5.498485565185547,5.619475205739339,5.61775016784668
7700,5.592036724090576,5.5409722328186035,5.645413080851237,5.554249286651611,5.63513167699178,5.639145533243815
7710,6.014914830525716,5.962722937266032,6.071776072184245,5.967260996500651,6.079601605733235,6.081719080607097
7720,5.262985388437907,5.24471394220988,5.323371887207031,5.260534604390462,5.31971534093221,5.336513837178548
7730,5.729060331980388,5.683662573496501,5.79049030939738,5.683319091796875,5.777286052703857,5.797198454538981
7740,5.8642144203186035,5.878608862559001,5.94010575612386,5.872885862986247,5.9463857014973955,5.935116767883301
7750,5.706521511077881,5.639146327972412,5.753096580505371,5.652952194213867,5.745238304138184,5.753177960713704
7760,6.052105108896892,5.94428014755249,6.048704147338867,5.984060605367024,6.079647382100423,6.055196603139241
7770,6.217818895975749,6.182714780171712,6.2535966237386065,6.188910961151123,6.228060086568196,6.249690214792888
7780,6.240189711252849,6.206330140431722,6.325991153717041,6.210823218027751,6.312005678812663,6.303140958150228
7790,5.770472367604573,5.711535612742106,5.819124221801758,5.704715410868327,5.804293632507324,5.849831899007161
7800,5.836319764455159,5.818872292836507,5.930768330891927,5.86477518081665,5.930137475331624,5.926174163818359
7810,5.669750849405925,5.667157967885335,5.748794078826904,5.6735483805338545,5.7540154457092285,5.726312637329102
7820,5.611297130584717,5.581752459208171,5.6670487721761065,5.5831224123636884,5.652471701304118,5.663203875223796
7830,5.353298505147298,5.352450052897136,5.438842296600342,5.352195580800374,5.45157257715861,5.435727437337239
7840,5.7676825523376465,5.733279228210449,5.839223066965739,5.74895715713501,5.835512797037761,5.859992504119873
7850,5.599405765533447,5.5853813489278155,5.663046360015869,5.594433625539144,5.662978967030843,5.662374178568522
7860,5.699804306030273,5.703014691670735,5.784037272135417,5.705183188120524,5.7806901931762695,5.775387763977051
7870,5.987494786580403,5.97115437189738,6.046268781026204,5.968206564585368,6.057090759277344,6.043470064798991
7880,6.846827348073323,6.8052191734313965,6.833670775095622,6.8144330978393555,6.823863347371419,6.826205253601074
7890,5.681591351826985,5.650631109873454,5.752621014912923,5.6822028160095215,5.760800361633301,5.724504311879476
7900,5.891374429066976,5.8409803708394366,5.975287437438965,5.850995222727458,5.966136614481608,5.945784250895183
7910,5.852346579233806,5.803615729014079,5.934614976247151,5.848220507303874,5.8997751871744795,5.913650035858154
7920,5.935297966003418,5.921891530354817,6.025538921356201,5.90428892771403,6.021063327789307,6.032604058583577
7930,6.092573642730713,6.080642382303874,6.171256065368652,6.097757816314697,6.159488360087077,6.168418884277344
7940,6.012782732645671,5.960911909739177,6.050062497456868,5.989276885986328,6.043588002522786,6.026527404785156
7950,5.662221590677897,5.694952964782715,5.724863370259603,5.687832355499268,5.751643339792888,5.723610560099284
7960,5.494679133097331,5.474695046742757,5.57805601755778,5.477258364359538,5.568193594614665,5.56469742457072
7970,5.862721920013428,5.874024868011475,5.93256680170695,5.878331661224365,5.930883566538493,5.913958708445231
7980,5.485624472300212,5.451974232991536,5.5950883229573565,5.465377648671468,5.5883636474609375,5.604573090871175
7990,5.898852507273356,5.894568920135498,5.9971992174784345,5.902146975199382,5.992297967274983,5.9955746332804365
8000,5.800230662027995,5.7572611172993975,5.83967924118042,5.760224024454753,5.867265701293945,5.8508327802022295
8010,5.769816716512044,5.741129398345947,5.84713093439738,5.737338542938232,5.850924491882324,5.838048458099365
8020,4.9905595779418945,4.995102564493815,5.064189592997233,5.007647673288981,5.067460060119629,5.080596129099528
8030,5.589385827382405,5.621590455373128,5.722094535827637,5.599770863850911,5.713448683420817,5.710865656534831
8040,5.63606055577596,5.642182509104411,5.731033166249593,5.637714862823486,5.760455131530762,5.741110165913899
8050,5.725139776865642,5.683531602223714,5.754796822865804,5.6942949295043945,5.759715398152669,5.771195570627849
8060,5.654980182647705,5.673354625701904,5.770848433176677,5.684221108754476,5.765075047810872,5.7620463371276855
8070,5.740130583445231,5.7371751467386884,5.864766756693522,5.7459893226623535,5.872477054595947,5.849798202514648
8080,5.71766471862793,5.771136283874512,5.80814250310262,5.771932760874431,5.81513516108195,5.813136577606201
8090,5.987294832865397,6.022361596425374,6.129889488220215,6.009576956431071,6.13295300801595,6.127635796864827
8100,5.817360083262126,5.833630561828613,5.936210473378499,5.831186612447103,5.935985883076985,5.920864423116048
8110,5.757793585459392,5.7735676765441895,5.872470855712891,5.774049282073975,5.865307331085205,5.879873116811116
8120,5.5207475026448565,5.559522946675618,5.624063650767009,5.5471038818359375,5.6094865798950195,5.621868133544922
8130,5.94527546564738,5.925047556559245,5.98154354095459,5.915865580240886,5.972621440887451,5.971532503763835
8140,5.428265412648519,5.4383829434712725,5.55241060256958,5.455198605855306,5.551990667978923,5.549724260965983
8150,5.639931678771973,5.6998216311136884,5.810937563578288,5.722314675649007,5.803768634796143,5.805049101511638
8160,5.825600465138753,5.81974728902181,5.886483510335286,5.827591101328532,5.893023490905762,5.890320460001628
8170,5.831871668497722,5.829380512237549,5.887267271677653,5.836686611175537,5.897942225138347,5.902584552764893
8180,5.974370956420898,5.979193687438965,6.067651748657227,5.981162230173747,6.067132472991943,6.079556941986084
8190,5.470806280771892,5.5122176806132,5.602487723032634,5.515635808308919,5.61292839050293,5.604826291402181
8200,5.609663645426433,5.624268849690755,5.730046272277832,5.617688496907552,5.766204357147217,5.729488690694173
8210,5.718677838643392,5.750372727711995,5.8364151318868,5.762979189554851,5.834270477294922,5.855318069458008
8220,5.731899261474609,5.723541895548503,5.8196702003479,5.735609372456868,5.827591896057129,5.833579858144124
8230,5.521259148915608,5.521873792012532,5.6190141042073565,5.523403485616048,5.6354301770528155,5.630928834279378
8240,5.911650021870931,5.922647158304851,6.004459381103516,5.923882643381755,6.003851095835368,5.993765036265056
8250,5.5648495356241865,5.603843053181966,5.701713403065999,5.598062992095947,5.690274079640706,5.702265580495198
8260,5.388984362284343,5.425325711568196,5.513530413309733,5.420057455698649,5.5140000979105634,5.520438194274902
8270,5.86148738861084,5.879853248596191,5.94906759262085,5.879423936208089,5.9669162432352705,5.958762963612874
8280,5.619592666625977,5.627183755238851,5.726796468098958,5.6354301770528155,5.731971740722656,5.7132798830668134
8290,5.33851941426595,5.342598120371501,5.455583731333415,5.3453779220581055,5.441111882527669,5.449992974599202
8300,5.538935661315918,5.582945982615153,5.674015522003174,5.585060914357503,5.672828674316406,5.685795307159424
8310,5.8294650713602705,5.892741362253825,5.932286898295085,5.902440071105957,5.950450579325358,5.9548672040303545
8320,5.803866863250732,5.807278315226237,5.91769011815389,5.789216200510661,5.896629969278972,5.880236466725667
8330,6.680585066477458,6.671946207682292,6.7027937571207685,6.66496483484904,6.692452271779378,6.700723965962728
8340,6.008831024169922,6.00022570292155,6.137091000874837,6.013505617777507,6.129338423411052,6.1189759572347
8350,5.844662666320801,5.86173152923584,5.986611525217692,5.881226380666097,5.987089316050212,5.993579387664795
8360,6.868015607198079,6.813324928283691,6.860803286234538,6.832287629445394,6.849821249643962,6.855748017628987
8370,6.105117321014404,6.155882994333903,6.285231908162435,6.162572065989177,6.266607284545898,6.241292635599772
8380,5.278797626495361,5.257695992787679,5.336642265319824,5.260356903076172,5.339600245157878,5.3523933092753095
8390,5.962466239929199,6.025773525238037,6.101447582244873,6.047703584035237,6.098917802174886,6.0998819669087725
8400,5.859803517659505,5.917601585388184,5.989318052927653,5.907973607381185,5.97028907140096,5.974543730417888
8410,6.29423713684082,6.266437848409017,6.345856348673503,6.283677736918132,6.364666779836019,6.359379927317302
8420,5.642028013865153,5.685747941335042,5.757267316182454,5.678876717885335,5.731973330179851,5.79116948445638
8430,5.564288139343262,5.602707386016846,5.672552267710368,5.586899121602376,5.664354642232259,5.659651756286621
8440,5.370621999104817,5.410658677419026,5.4963405927022295,5.399800936381022,5.509094874064128,5.5147020022074384
8450,5.690796693166097,5.7575004895528155,5.887719949086507,5.808747927347819,5.89657195409139,5.838882923126221
8460,5.634013493855794,5.6766815185546875,5.770308494567871,5.682784239451091,5.77420711517334,5.781351248423259
8470,5.377690156300862,5.396276791890462,5.513858000437419,5.3917873700459795,5.51538070042928,5.520888169606526
8480,5.805047035217285,5.847156842549642,6.045219898223877,5.855874697367351,5.989562034606934,5.991209030151367
8490,5.603374481201172,5.658300876617432,5.747246742248535,5.670094807942708,5.752283573150635,5.763589223225911
8500,5.3924814860026045,5.451795736948649,5.541783809661865,5.418225924173991,5.541413942972819,5.531963348388672
8510,5.822476387023926,5.867279052734375,5.964574972788493,5.882864952087402,5.968780358632405,5.959227879842122
8520,5.8847198486328125,5.925695101420085,6.0265763600667315,5.947638352711995,6.014822483062744,6.020814736684163
8530,6.016646226247151,6.036848227183024,6.095541636149089,6.023600260416667,6.099602699279785,6.074254989624023
8540,5.632932186126709,5.670009930928548,5.771701335906982,5.6955240567525225,5.7685723304748535,5.768513043721517
8550,5.757950941721599,5.89279301961263,5.930367628733317,5.891821066538493,5.982722123463948,5.94540548324585
8560,5.580178260803223,5.621967156728108,5.6900741259257,5.623826344807942,5.70874007542928,5.698668956756592
8570,5.4690937995910645,5.490980307261149,5.594944318135579,5.498873869578044,5.591320514678955,5.6041232744852705
8580,5.3914690017700195,5.438868681589763,5.541316827138265,5.4533915519714355,5.552457809448242,5.550461928049724
8590,6.3518290519714355,6.372193654378255,6.45653756459554,6.384682337443034,6.44792366027832,6.477841218312581
8600,5.536060174306233,5.583542188008626,5.650314648946126,5.583598295847575,5.6557308832804365,5.641978104909261
8610,5.4161445299784345,5.4584587415059405,5.544624487559001,5.459640026092529,5.544858932495117,5.546868324279785
8620,5.688135623931885,5.737812519073486,5.8675761222839355,5.732768535614014,5.861949443817139,5.861644109090169
8630,6.554700056711833,6.611923376719157,6.696919282277425,6.617101192474365,6.667919476826985,6.74808136622111
8640,5.70538314183553,5.777322769165039,5.851678530375163,5.775295734405518,5.855671723683675,5.864202340443929
8650,5.576388359069824,5.659982840220134,5.688604195912679,5.657426675160726,5.698793411254883,5.6896006266276045
8660,5.395480632781982,5.480783303578694,5.585302352905273,5.482930978139241,5.578009446461995,5.566666603088379
8670,5.555900573730469,5.59953498840332,5.707970142364502,5.628303686777751,5.728702068328857,5.705342451731364
8680,5.898698965708415,5.964887460072835,6.060031890869141,5.962769031524658,6.056397120157878,6.065415064493815
8690,6.226664225260417,6.250893433888753,6.324564615885417,6.233506520589192,6.32246748606364,6.315252304077148
8700,5.52111021677653,5.544127305348714,5.635214328765869,5.557427724202474,5.626577695210774,5.643858432769775
8710,5.85982100168864,5.843309720357259,5.940868695576985,5.872042655944824,5.979337056477864,5.965933005015056
8720,5.838626702626546,5.86871878306071,5.9554362297058105,5.879893938700358,5.980003356933594,5.9680585861206055
8730,5.315968195597331,5.373231887817383,5.4916887283325195,5.398977915445964,5.500666459401448,5.483718713124593
8740,5.407900969187419,5.539795875549316,5.639769872029622,5.5284091631571455,5.642276922861735,5.67307710647583
8750,5.493646303812663,5.550078709920247,5.626760800679524,5.56373405456543,5.636298179626465,5.642945925394694
8760,6.056933561960856,6.094925244649251,6.208553949991862,6.104218006134033,6.22190539042155,6.225531895955403
8770,5.462158203125,5.480438868204753,5.550398985544841,5.525380770365397,5.5632805824279785,5.565441608428955
8780,5.625810146331787,5.658155123392741,5.733080228169759,5.668289661407471,5.733789761861165,5.747802734375
8790,5.890567143758138,5.93927796681722,6.003514766693115,5.928055286407471,6.021156311035156,6.023409525553386
8800,6.033063729604085,6.109386285146077,6.216814041137695,6.106746196746826,6.193772633870442,6.197994232177734
8810,5.582497278849284,5.64738114674886,5.748270829518636,5.638513882954915,5.736734708150228,5.733728567759196
8820,5.5924757321675616,5.653640906016032,5.757422924041748,5.678232351938884,5.756154537200928,5.761379877726237
8830,5.462893644968669,5.596116860707601,5.660277525583903,5.592410723368327,5.635312716166179,5.653823216756185
8840,5.734384218851726,5.817172527313232,5.95747709274292,5.81511926651001,5.963395118713379,5.965244611104329
8850,5.473821481068929,5.543723265329997,5.644925594329834,5.549669901529948,5.649800459543864,5.67141580581665
8860,5.047471841176351,5.136220932006836,5.2394256591796875,5.1271317799886065,5.265632629394531,5.254414081573486
8870,5.660701910654704,5.7007819811503095,5.791217009226481,5.7213897705078125,5.785609404246013,5.774953683217366
8880,5.8679680824279785,5.940829594930013,6.068029721577962,5.944985071818034,6.072170257568359,6.076400915781657
8890,5.439014434814453,5.504411697387695,5.613670984903972,5.522330125172933,5.599756558736165,5.601895332336426
8900,5.237028280893962,5.305428504943848,5.393344243367513,5.289054234822591,5.388267834981282,5.379636287689209
8910,5.318681716918945,5.267364978790283,5.352675437927246,5.289262135823567,5.374540328979492,5.369759718577067
8920,5.629369258880615,5.67462158203125,5.791500727335612,5.710322380065918,5.7456661860148115,5.755662123362224
8930,6.6718160311381025,6.6579484939575195,6.673279603322347,6.667256037394206,6.700729529062907,6.693723837534587
8940,5.554401238759358,5.633868058522542,5.717760880788167,5.628428936004639,5.728978633880615,5.726807753245036
8950,5.603095690409343,5.6533122062683105,5.756093978881836,5.640275955200195,5.753218809763591,5.7424995104471845
8960,5.5104319254557295,5.5996754964192705,5.682179768880208,5.60171381632487,5.6856428782145185,5.700106302897136
8970,5.899768670399983,5.984456539154053,6.05365530649821,5.973959128061931,6.059721787770589,6.028525034586589
8980,5.253468831380208,5.316697915395101,5.405453364054362,5.322772185007731,5.415848573048909,5.40707524617513
8990,5.427273432413737,5.477193832397461,5.5769453048706055,5.481620788574219,5.588189284006755,5.585926055908203
9000,5.667802651723226,5.689455350240071,5.774317900339763,5.702317237854004,5.780698776245117,5.7825619379679365
9010,5.7714284261067705,5.894296646118164,6.01077143351237,5.884011427561442,5.991541067759196,6.000533103942871
9020,5.383642673492432,5.515562534332275,5.620039621988933,5.495546817779541,5.606714089711507,5.6158731778462725
9030,5.410670439402263,5.479699770609538,5.548167546590169,5.4718146324157715,5.532387733459473,5.530252774556478
9040,5.775872707366943,5.8215532302856445,5.912798245747884,5.811376730600993,5.890560468037923,5.89890718460083
9050,5.9060540199279785,5.976974328358968,6.115322589874268,5.964519023895264,6.133014678955078,6.0922783215840655
9060,5.240674654642741,5.315802415211995,5.380440711975098,5.324375470479329,5.3799638748168945,5.372603416442871
9070,5.543718338012695,5.598042011260986,5.676104227701823,5.60822868347168,5.664437452952067,5.680939833323161
9080,5.911388715108235,5.89265775680542,5.966176986694336,5.897032101949056,5.971230665842692,5.968150774637858
9090,5.341958999633789,5.439552307128906,5.5649189949035645,5.448543389638265,5.556864261627197,5.532686074574788
9100,5.634385426839192,5.702630837758382,5.795048236846924,5.6894534428914385,5.793306827545166,5.78956937789917
9110,5.371667226155599,5.448105812072754,5.540082931518555,5.436306476593018,5.533123970031738,5.525319735209147
9120,5.441798210144043,5.53907569249471,5.6149946848551435,5.554384867350261,5.649826367696126,5.628753662109375
9130,5.631664435068767,5.694376309712728,5.822620550791423,5.7097147305806475,5.816041628519694,5.815354665120442
9140,5.759775161743164,5.838807900746663,5.989565531412761,5.846139272054036,5.99263334274292,5.980464617411296
9150,5.496761957804362,5.620644569396973,5.7023294766743975,5.608320395151774,5.715497970581055,5.721459706624349
9160,5.6810072263081866,5.771211306254069,5.864374319712321,5.778354008992513,5.880368232727051,5.861658414204915
9170,5.3756333986918134,5.445344924926758,5.505724747975667,5.45702600479126,5.513321717580159,5.515056292215983
9180,5.5744649569193525,5.650654951731364,5.7887678146362305,5.677606264750163,5.7731218338012695,5.788083712259929
9190,5.578947385152181,5.69481102625529,5.744208335876465,5.6704792976379395,5.727719783782959,5.7503838539123535
9200,5.700391133626302,5.768007119496663,5.904922644297282,5.782764911651611,5.894531885782878,5.8987298011779785
9210,5.45388396581014,5.554583390553792,5.637391885121663,5.548012892405192,5.6258470217386884,5.629750728607178
9220,5.781240463256836,5.828691800435384,5.9416397412618,5.837601184844971,5.931653340657552,5.931933244069417
9230,5.701702912648519,5.761560916900635,5.8915360768636065,5.789611180623372,5.880008061726888,5.880922635396321
9240,5.598508834838867,5.672301292419434,5.768293380737305,5.658400853474935,5.773403167724609,5.780355135599772
9250,5.465761820475261,5.5195967356363935,5.62143071492513,5.528386910756429,5.602291584014893,5.609747727711995
9260,6.280715147654216,6.323586463928223,6.409628550211589,6.346260865529378,6.417013486226399,6.436035950978597
9270,5.5964124997456866,5.614368438720703,5.709955374399821,5.619780381520589,5.703170617421468,5.692905426025391
9280,5.71266508102417,5.730259259541829,5.848300139109294,5.750949382781982,5.8538510004679365,5.85412073135376
9290,5.583423932393392,5.610132535298665,5.72756290435791,5.617535591125488,5.723589738210042,5.722049236297607
9300,5.754660129547119,5.797941525777181,5.873337427775065,5.796127637227376,5.88629134496053,5.880399386088054
9310,5.987714608510335,6.104211489359538,6.125637213389079,6.0901055335998535,6.13862673441569,6.121918201446533
9320,5.371304512023926,5.467552661895752,5.527956962585449,5.456554730733235,5.514349937438965,5.517253239949544
9330,5.024903615315755,5.141455332438151,5.176551183064778,5.151484648386638,5.186003049214681,5.182900905609131
9340,5.857926368713379,5.9535338083903,6.07487948735555,5.933305422465007,6.068551540374756,6.075658639272054
9350,5.597856680552165,5.6804092725118,5.763821125030518,5.672621409098308,5.759055137634277,5.767881075541179
9360,5.40953000386556,5.461482048034668,5.61831792195638,5.4922027587890625,5.599390188852946,5.609055360158284
9370,5.622331142425537,5.68342924118042,5.8450927734375,5.691333134969075,5.830699284871419,5.813892841339111
9380,5.807974974314372,5.9140299161275225,6.005635102589925,5.914302666982015,6.001409371693929,5.991324265797933
9390,5.48745075861613,5.586972236633301,5.65830930074056,5.593429247538249,5.662886460622151,5.677372773488362
9400,5.729838689168294,5.765392621358235,5.889718532562256,5.758479754130046,5.888573328653972,5.898735364278157
9410,5.545570373535156,5.646887461344401,5.750448862711589,5.644482294718425,5.734884738922119,5.750518163045247
9420,5.490495204925537,5.570095856984456,5.704484144846599,5.587467352549235,5.696409384409587,5.685823281606038
9430,5.817478497823079,5.90344254175822,6.024667739868164,5.905502796173096,6.008049011230469,5.995116074879964
9440,6.4925432205200195,6.551954746246338,6.642024676005046,6.5800299644470215,6.650424003601074,6.612470944722493
9450,5.392151514689128,5.491054217020671,5.565940697987874,5.5045084953308105,5.570252100626628,5.55672566095988
9460,5.557276566823323,5.656473318735759,5.772996584574382,5.667862256368001,5.771765073140462,5.760715007781982
9470,5.751148223876953,5.821148713429769,5.917939980824788,5.823616981506348,5.929271380106608,5.92249329884847
9480,5.941194852193196,5.994837601979573,6.069416840871175,6.058794816335042,6.089643637339274,6.059654076894124
9490,5.587391376495361,5.7062686284383135,5.827495574951172,5.701097011566162,5.824714819590251,5.816150506337483
9500,5.587625662485759,5.663182894388835,5.805790742238362,5.687788963317871,5.797557830810547,5.803748448689778
9510,5.5024088223775225,5.582629521687825,5.690156777699788,5.588577588399251,5.674132029215495,5.689223766326904
9520,5.730623086293538,5.801024436950684,5.953624725341797,5.807275931040446,5.9503529866536455,5.9271620114644366
9530,5.995191733042399,6.072944800059001,6.124227682749431,6.055529912312825,6.115357716878255,6.119489351908366
9540,5.516926447550456,5.570157368977864,5.693881034851074,5.580320358276367,5.687876383463542,5.68309227625529
9550,5.430295308430989,5.462592442830403,5.540249665578206,5.476030508677165,5.536770661671956,5.535535971323649
9560,6.205179850260417,6.19834582010905,6.204241752624512,6.2963433265686035,6.340564886728923,6.327584743499756
9570,5.542497158050537,5.578266938527425,5.692912896474202,5.589325745900472,5.682271957397461,5.693257967631022
9580,5.69981066385905,5.738698164621989,5.812222321828206,5.74335241317749,5.822305361429851,5.799676577250163
9590,5.58470090230306,5.6877462069193525,5.781544049580892,5.6633537610371905,5.777278423309326,5.7780483563741045
9600,5.937661488850911,5.991707007090251,6.083876132965088,6.019233067830403,6.091781934102376,6.078133265177409
9610,5.997265338897705,6.068737824757894,6.154601414998372,6.066752274831136,6.141766707102458,6.140629132588704
9620,5.746198813120524,5.8647834459940595,5.977929592132568,5.860748132069905,5.9924271901448565,5.983090082804362
9630,5.332680384318034,5.41969108581543,5.5380120277404785,5.4162774085998535,5.526816685994466,5.519628683725993
9640,5.27275276184082,5.37123457590739,5.475460688273112,5.38378365834554,5.493972301483154,5.473084926605225
9650,5.4900821050008135,5.5771409670511884,5.713276227315267,5.590650717417399,5.693400859832764,5.6899979909261065
9660,5.310458501180013,5.412138938903809,5.514739831288655,5.414558092753093,5.526151339213054,5.508569558461507
9670,5.671312967936198,5.759592692057292,5.879431088765462,5.78181266784668,5.886735439300537,5.895672957102458
9680,5.527638594309489,5.630954742431641,5.728237946828206,5.633853594462077,5.750662485758464,5.752479235331218
9690,5.62581221262614,5.706663290659587,5.839509169260661,5.703495820363362,5.848272164662679,5.838193257649739
9700,6.187864462534587,6.228459199269612,6.313485145568848,6.3183369636535645,6.300680478413899,6.286771138509114
9710,5.879300117492676,5.937225182851155,6.025429407755534,5.9446455637613935,6.030869960784912,6.042886892954509
9720,5.357116222381592,5.470592339833577,5.605417569478353,5.470609188079834,5.580025672912598,5.585005442301433
9730,5.542527039845784,5.632171471913655,5.784298102060954,5.656466801961263,5.777745246887207,5.797449111938477
9740,5.576974391937256,5.662415345509847,5.770806789398193,5.7086075146993,5.770987033843994,5.76123587290446
9750,5.663859208424886,5.746764341990153,5.904153982798259,5.748405774434407,5.866225242614746,5.877783298492432
9760,5.58683967590332,5.704596837361653,5.795067151387532,5.698728084564209,5.77252181371053,5.785356521606445
9770,5.544077396392822,5.6138332684834795,5.715425491333008,5.61901839574178,5.736074924468994,5.729111671447754
9780,5.6271107991536455,5.766333103179932,5.865189870198567,5.768133799235026,5.860857327779134,5.865849653879802
9790,5.378796100616455,5.474653402964274,5.603599548339844,5.46157185236613,5.568050225575765,5.56835142771403
9800,5.574924945831299,5.668496926625569,5.806077003479004,5.679837703704834,5.808301607767741,5.799784978230794
9810,5.402003288269043,5.518943150838216,5.657491842905681,5.516839027404785,5.657031218210856,5.655965646107991
9820,5.63801638285319,5.754361152648926,5.808153947194417,5.747963110605876,5.823748270670573,5.805996417999268
9830,5.681223392486572,5.735554218292236,5.894448757171631,5.781065305074056,5.900021076202393,5.901665210723877
9840,5.108711242675781,5.219526767730713,5.322816212972005,5.19913387298584,5.308533986409505,5.31159766515096
9850,5.514550685882568,5.654833952585856,5.742185910542806,5.660010814666748,5.708896319071452,5.703532377878825
9860,5.7371751467386884,5.680965264638265,5.682505289713542,5.635194301605225,5.671576817830403,5.69396177927653
9870,5.7887498537699384,5.9064567883809405,6.00667937596639,5.902546723683675,6.001883188883464,6.0156253178914385
9880,5.976837793986003,6.086521625518799,6.163692633310954,6.10642671585083,6.188611189524333,6.172439257303874
9890,5.932162920633952,5.9919993082682295,6.116073926289876,6.026633580525716,6.135742664337158,6.138133843739827
9900,5.291069984436035,5.326171398162842,5.403279781341553,5.317674160003662,5.397444883982341,5.42829958597819
9910,5.892752647399902,5.899429798126221,5.932235558827718,5.891729831695557,5.957474231719971,5.936729907989502
9920,5.542139848073323,5.6365861892700195,5.700023969014485,5.641980330149333,5.705897967020671,5.712282498677571
9930,5.147743225097656,5.228272914886475,5.297158082326253,5.222420692443848,5.311131000518799,5.297829786936442
9940,5.360915184020996,5.433233578999837,5.569983005523682,5.448327382405599,5.561233202616374,5.557516098022461
9950,5.668991406758626,5.74245564142863,5.887411594390869,5.764673074086507,5.875777244567871,5.873849709828694
9960,5.745921611785889,5.844617048899333,5.993637243906657,5.8583072026570635,5.977823575337728,5.96731424331665
9970,5.857297579447429,5.994936943054199,6.055256207784017,5.997716903686523,6.06809647878011,6.078243096669515
9980,5.19507360458374,5.305016199747722,5.39171822865804,5.304312547047933,5.375489234924316,5.389204343159993
9990,5.60373067855835,5.6671678225199384,5.752405007680257,5.696599165598552,5.746464570363362,5.739458401997884

